Tidal turbine array optimisation using the adjoint approach

Oceanic tides have the potential to yield a vast amount of renewable energy. Tidal stream generators are one of the key technologies for extracting and harnessing this potential. In order to extract an economically useful amount of power, hundreds of tidal turbines must typically be deployed in an array. This naturally leads to the question of how these turbines should be configured to extract the maximum possible power: the positioning and the individual tuning of the turbines could significantly influence the extracted power, and hence is of major economic interest. However, manual optimisation is difficult due to legal site constraints, nonlinear interactions of the turbine wakes, and the cubic dependence of the power on the flow speed. The novel contribution of this paper is the formulation of this problem as an optimisation problem constrained by a physical model, which is then solved using an efficient gradient-based optimisation algorithm. In each optimisation iteration, a two-dimensional finite element shallow water model predicts the flow and the performance of the current array configuration. The gradient of the power extracted with respect to the turbine positions and their tuning parameters is then computed in a fraction of the time taken for a flow solution by solving the associated adjoint equations. These equations propagate causality backwards through the computation, from the power extracted back to the turbine positions and the tuning parameters. This yields the gradient at a cost almost independent of the number of turbines, which is crucial for any practical application. The utility of the approach is demonstrated by optimising turbine arrays in four idealised scenarios and a more realistic case with up to 256 turbines in the Inner Sound of the Pentland Firth, Scotland.

==> results/scenario3/checkpoint_fwd.dat <==
(dp1
S'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x89\x07\xafX\xba,\x91@f\x07c\x8a\xd8\xe8\x80@\x87\x0er\x12\x00\x18\x90@\x18F\xcc\xebN0\x80@\x16\x7f\xd5\xf9\xff\xc7\x8e@\x0cO\x00k\'\x00\x81@F)\x0e\x02\x00P\x8e@k\x08m\x00\x00\xd0\x81@\xfa\xf0w\x15\xba\xa4\x91@V\x02\x1c\xaf\xc1\xe8\x80@\x96\xa8~\x06\x00T\x90@\xa0\x031\x8e\'\x00\x81@\xfc\x0c\xb0\xf5\xff\xb7\x8f@k\x02\x8bd\'\x00\x81@\x1e\xbd&\xfa\xff?\x8f@\r\x17\xeb\x00\x00\xd0\x81@\xf0Q\xcc\x13\x00\x80\x91@\xdb\x016\xf6\xff\xdfz@\x93\xfa\xd2\xeeh\x1b\x92@?*D?P\xc5\x80@);\x97\x02\x00\x90\x90@g\xba\xb2"\x00\xd0\x81@\x16\xa2|\xfa\xff\x17\x90@\xe5v|\xfc\xff\xcf\x81@\xd5\xca2\x10\x00\xf8\x91@\xd5i{\xfe\xff\xdfz@-\x8d\x91\xcc\x906\x92@\x9at\xd2Y \xb7\x7f@}\x95O:\xa0\x84\x91@,+f\xb6\x00\xd0\x81@\xdc\x9f\x0b\xcbt\x0c\x91@\xd6\xd3\xf7\xfd\xff\xcf\x81@\xf5\xb2+\r\x00p\x92@!\xe2\xbd\x02\x00\xe0z@\xca-\xb9V\xd6`\x92@j\xeb76\xdf\xf5}@\xf7=\x01-\xcd\x91\x92@X7Vn+\x9e\x80@\x04l\x83vO\xfb\x91@\x18\xe9\xf4G\x90\xac\x81@I\x90\x8e\t\x00\xe8\x92@\x84\x11k\x01\x00\xe0z@)\x82\xea\x80\x00\xac\x92@\xfa\xcbv"\xb0\x7f|@?\xb2\x0b\xc8\t\x08\x93@\x11\xd0\te\xf9t\x80@\\\xef\x8c\xcd6s\x92@\xac\xe2E\xf2\xe5\xb5\x81@z\xd9\xed\x02\x00`\x93@cw\xf3\x01\x00\xe0z@.\x8a\xe4\xc7\xf3S\x93@\xa12\x9e\x8f\x8e\xbd|@t\x87\xd5\xfe\xfb\xac\x92@\x92\x0e]\xa0\xd9h\x7f@\x06I\x1cm\xbe\xe1\x92@\xe7P\xb2zsX\x81@/\x8b\xf0\xff\xff\xd7\x93@\xae\xae\xb4\x02\x00\xe0z@\x91\x9a\x9d\x88_\xcc\x93@!\xa9\xc4\xb3\xb9\xbd|@\xd3\xbe6}$\xf8\x92@O\x81\xe5\x16\xab\xf2}@S\x8e\x88\xa3\xd6H\x93@9\x0c\xa1\xe3\xf4U\x7f@tbtq\x06.}q\x01.'
p2
F40596633.627481475
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xe1\x1e=\x93\xbf,\x91@\xf0\xe4\xf7[\x00\xe9\x80@2\x00\x00\x00\x00\x18\x90@-\xd7b\xccN0\x80@9\xfd\xff\xff\xff\xc7\x8e@1p1f'\x00\x81@j\xf6\xff\xff\xffO\x8e@\xfb\x0f\x00\x00\x00\xd0\x81@\x03\x94\xb4\x8e\xbf\xa4\x91@\x80\x06\xdf\xa2\xb9\xe8\x80@\xec\xfe\xff\xff\xffS\x90@\x8aj1f'\x00\x81@\xc4\x00\x00\x00\x00\xb8\x8f@\xa9h1f'\x00\x81@\xc0\xfa\xff\xff\xff?\x8f@&\x06\x00\x00\x00\xd0\x81@\xeb\x00\x00\x00\x00\x80\x91@\xe1\xdc\xff\xff\xff\xdfz@\x0e\xf1[\x1cl\x1b\x92@\xe5\xc2\x16L%\xc5\x80@\x10\x00\x00\x00\x00\x90\x90@\x9d\x01\x00\x00\x00\xd0\x81@v\xff\xff\xff\xff\x17\x90@0\x02\x00\x00\x00\xd0\x81@K\x00\x00\x00\x00\xf8\x91@\xb4\xea\xff\xff\xff\xdfz@\xab\xa8\x86\x17b6\x92@t\xedR \x90\xb6\x7f@*7_\xa0\xaf\x84\x91@\x0b\x00\x00\x00\x00\xd0\x81@\x0b\xfdu\xf80\x0c\x91@\xf8\xff\xff\xff\xff\xcf\x81@\xb4\x00\x00\x00\x00p\x92@(\xf3\xff\xff\xff\xdfz@\xf5\xf9x\xc9\xae`\x92@\x82F\xa9h_\xf5}@R\xbe\xea\x1c\xd3\x91\x92@a\xd3\xcf\xf8\x1c\x9e\x80@h\xaf\n.\\\xfb\x91@\x1c\x045\xa9k\xac\x81@h\xff\xff\xff\xff\xe7\x92@\x9a\xf4\xff\xff\xff\xdfz@\xde\xfe\xff\xff\xff\xab\x92@=f\x9d3\xb1\x7f|@\xea\xc8\x1cR\xf8\x07\x93@\xdf\x9d\xdd\x96\x14t\x80@\xe7\xf0!JGs\x92@s\x17\xf3iE\xb5\x81@\x12\x00\x00\x00\x00`\x93@\xf9\xf9\xff\xff\xff\xdfz@\xda\xa2\xce\x8e\xdfS\x93@\xc9\xad\xee\xf4\x8a\xbd|@\xef\x84\xfd\x17\xc9\xac\x92@\x16Q(x\x7fh\x7f@\xd2\xf0&E\xc2\xe1\x92@\x8cF?\x86\x96W\x81@U\x00\x00\x00\x00\xd8\x93@3\xf9\xff\xff\xff\xdfz@G\x94\xd0\x8e\xdf\xcb\x93@EP\x92\xf5\x8a\xbd|@\x08p\x8cN\x1a\xf8\x92@\t\xcb\xcaB\xd1\xf2}@\xfd\xfb\x80Q\x18I\x93@\x90\xb9*\x9c\xffT\x7f@tbtq\x06.}q\x01."
p3
F40596652.065574571
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x00\x00\x00\x00\x00P\x8e@\x00\x00\x00\x00\x00\xe0z@\x00\x00\x00\x00\x00P\x8e@\xab\xaa\xaa\xaa\xaa\xca}@\x00\x00\x00\x00\x00P\x8e@\xab\xaa\xaa\xaa\xaaZ\x80@\x00\x00\x00\x00\x00P\x8e@\x00\x00\x00\x00\x00\xd0\x81@n\xdb\xb6m\xdb\xa6\x8f@\x00\x00\x00\x00\x00\xe0z@n\xdb\xb6m\xdb\xa6\x8f@\xab\xaa\xaa\xaa\xaa\xca}@n\xdb\xb6m\xdb\xa6\x8f@\xab\xaa\xaa\xaa\xaaZ\x80@n\xdb\xb6m\xdb\xa6\x8f@\x00\x00\x00\x00\x00\xd0\x81@n\xdb\xb6m\xdb~\x90@\x00\x00\x00\x00\x00\xe0z@n\xdb\xb6m\xdb~\x90@\xab\xaa\xaa\xaa\xaa\xca}@n\xdb\xb6m\xdb~\x90@\xab\xaa\xaa\xaa\xaaZ\x80@n\xdb\xb6m\xdb~\x90@\x00\x00\x00\x00\x00\xd0\x81@$I\x92$I*\x91@\x00\x00\x00\x00\x00\xe0z@$I\x92$I*\x91@\xab\xaa\xaa\xaa\xaa\xca}@$I\x92$I*\x91@\xab\xaa\xaa\xaa\xaaZ\x80@$I\x92$I*\x91@\x00\x00\x00\x00\x00\xd0\x81@\xdb\xb6m\xdb\xb6\xd5\x91@\x00\x00\x00\x00\x00\xe0z@\xdb\xb6m\xdb\xb6\xd5\x91@\xab\xaa\xaa\xaa\xaa\xca}@\xdb\xb6m\xdb\xb6\xd5\x91@\xab\xaa\xaa\xaa\xaaZ\x80@\xdb\xb6m\xdb\xb6\xd5\x91@\x00\x00\x00\x00\x00\xd0\x81@\x92$I\x92$\x81\x92@\x00\x00\x00\x00\x00\xe0z@\x92$I\x92$\x81\x92@\xab\xaa\xaa\xaa\xaa\xca}@\x92$I\x92$\x81\x92@\xab\xaa\xaa\xaa\xaaZ\x80@\x92$I\x92$\x81\x92@\x00\x00\x00\x00\x00\xd0\x81@I\x92$I\x92,\x93@\x00\x00\x00\x00\x00\xe0z@I\x92$I\x92,\x93@\xab\xaa\xaa\xaa\xaa\xca}@I\x92$I\x92,\x93@\xab\xaa\xaa\xaa\xaaZ\x80@I\x92$I\x92,\x93@\x00\x00\x00\x00\x00\xd0\x81@\x00\x00\x00\x00\x00\xd8\x93@\x00\x00\x00\x00\x00\xe0z@\x00\x00\x00\x00\x00\xd8\x93@\xab\xaa\xaa\xaa\xaa\xca}@\x00\x00\x00\x00\x00\xd8\x93@\xab\xaa\xaa\xaa\xaaZ\x80@\x00\x00\x00\x00\x00\xd8\x93@\x00\x00\x00\x00\x00\xd0\x81@tbtq\x06.}q\x01.'
p4
F30948712.201910559
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xe5U\xcdv\xc6,\x91@\x95\xd0\x9aV\r\xe9\x80@\x06\x00\x00\x00\x00\x18\x90@*\xd3b\xccN0\x80@:\x00\x00\x00\x00\xc8\x8e@=i1f\'\x00\x81@\xc9\x00\x00\x00\x00P\x8e@\xb7\xfe\xff\xff\xff\xcf\x81@\x04!6p\xc6\xa4\x91@\\\x92\xfb\xc6\xbd\xe8\x80@\x1e\x00\x00\x00\x00T\x90@\xa5i1f\'\x00\x81@\xf2\xff\xff\xff\xff\xb7\x8f@\xd7i1f\'\x00\x81@l\x00\x00\x00\x00@\x8f@\x81\xff\xff\xff\xff\xcf\x81@\xeb\xff\xff\xff\xff\x7f\x91@\xd7\x02\x00\x00\x00\xe0z@\xd5 \t\xd5s\x1b\x92@]\xdfA\xad4\xc5\x80@\x05\x00\x00\x00\x00\x90\x90@\xdf\xff\xff\xff\xff\xcf\x81@\x0c\x00\x00\x00\x00\x18\x90@\xd2\xff\xff\xff\xff\xcf\x81@\xf8\xff\xff\xff\xff\xf7\x91@\xb8\x01\x00\x00\x00\xe0z@\xf1\xdfJ\xf6o6\x92@\xa8Un\x91\xb4\xb6\x7f@\x9dS\xb1\n\xaf\x84\x91@\xff\xff\xff\xff\xff\xcf\x81@\xab\x97\xa0\x0f!\x0c\x91@\x01\x00\x00\x00\x00\xd0\x81@\xef\xff\xff\xff\xffo\x92@\t\x01\x00\x00\x00\xe0z@\xc9=\x1f\xdc\xb7`\x92@GE\xe3\x9f|\xf5}@\xe9\xd1\xca\xff\xd9\x91\x92@{\xfbU;"\x9e\x80@kS\x84o\\\xfb\x91@\xfcLF\xe6v\xac\x81@\x0c\x00\x00\x00\x00\xe8\x92@\xec\x00\x00\x00\x00\xe0z@\x0b\x00\x00\x00\x00\xac\x92@m,\x9d3\xb1\x7f|@\xd7\x18JP\x00\x08\x93@\x0cL\xf6i&t\x80@%\xf0_\x1dHs\x92@\xea~\x06T1\xb5\x81@\xfe\xff\xff\xff\xff_\x93@|\x00\x00\x00\x00\xe0z@\xc2n\x1a\xe2\xe6S\x93@U\xfc\x95\xec\x8d\xbd|@+\x93\x0c!\xd6\xac\x92@\xee\x95\x96\xad\x8fh\x7f@\xa3\xdd\xaf1\xcb\xe1\x92@0\xcbL\xf2\xa8W\x81@\xf9\xff\xff\xff\xff\xd7\x93@\x8c\x00\x00\x00\x00\xe0z@\xb4n\x1a\xe2\xe6\xcb\x93@\x03\xfd\x95\xec\x8d\xbd|@{U\xedD\x1e\xf8\x92@\xae}PA\xc4\xf2}@\xfb\xef\xa7$\x16I\x93@\xb3\xadb\x07\tU\x7f@tbtq\x06.}q\x01.'
p5
F40596656.791406825
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00Y\'\xfd\xa6\xc4,\x91@\x06\x0c\xde\xd1\t\xe9\x80@C\x00\x00\x00\x00\x18\x90@\xb2\xceb\xccN0\x80@\n\x03\x00\x00\x00\xc8\x8e@\xcab1f\'\x00\x81@U\n\x00\x00\x00P\x8e@\xc8\xee\xff\xff\xff\xcf\x81@n\x84N\xa0\xc4\xa4\x91@%a\xba\xb9\xb9\xe8\x80@\x9b\x01\x00\x00\x00T\x90@`h1f\'\x00\x81@>\xff\xff\xff\xff\xb7\x8f@\xf3j1f\'\x00\x81@\xad\x05\x00\x00\x00@\x8f@a\xf9\xff\xff\xff\xcf\x81@\xf2\xfe\xff\xff\xff\x7f\x91@\xcd%\x00\x00\x00\xe0z@9\x82k#r\x1b\x92@2\xaa\xb842\xc5\x80@C\x00\x00\x00\x00\x90\x90@A\xfe\xff\xff\xff\xcf\x81@\x9a\x00\x00\x00\x00\x18\x90@\xa5\xfd\xff\xff\xff\xcf\x81@\xa2\xff\xff\xff\xff\xf7\x91@\xf1\x16\x00\x00\x00\xe0z@$\xa5\x95\x85r6\x92@D\xdb\xa2\x8f\xb3\xb6\x7f@9\xdct\x8a\xb4\x84\x91@\xf1\xff\xff\xff\xff\xcf\x81@c\x88yz%\x0c\x91@\x11\x00\x00\x00\x00\xd0\x81@2\xff\xff\xff\xffo\x92@\xdb\r\x00\x00\x00\xe0z@\xa6&3\x08\xb5`\x92@j\xef\x95\x82s\xf5}@\xfb\x13\xee]\xd7\x91\x92@\xf3\xc9\rg\x14\x9e\x80@\x8f\xd9\x91\rb\xfb\x91@\xb4E\xfezx\xac\x81@\x9b\x00\x00\x00\x00\xe8\x92@I\x0c\x00\x00\x00\xe0z@\x9b\x00\x00\x00\x00\xac\x92@\x8d+\x9d3\xb1\x7f|@f^F\x15\xfe\x07\x93@g\xf3M\x1c\x1dt\x80@\x17\xe5\x1b\x83Ms\x92@3\x08\xba\xfd>\xb5\x81@\xec\xff\xff\xff\xff_\x93@~\x06\x00\x00\x00\xe0z@z&\x1f\x1b\xefS\x93@wG\xea>\x91\xbd|@\xa85\x18\xc0\xd7\xac\x92@*(M\xf4wh\x7f@#v\xa0/\xcc\xe1\x92@Y\xf5`\xce\xa1W\x81@\xa5\xff\xff\xff\xff\xd7\x93@S\x07\x00\x00\x00\xe0z@\xc6%\x1f\x1b\xef\xcb\x93@\x0eH\xea>\x91\xbd|@5\r\xe5\xb7"\xf8\x92@\xf0]T\xa5\xb5\xf2}@\xe0jyw\x18I\x93@[b\x1a0\x02U\x7f@tbtq\x06.}q\x01.'
p6
F40596657.654189281
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x8at\xd9\xb0\x95"\x91@\xe6\xbc3\xc8z\xdc\x80@\xb5\x99y\xa98\x18\x90@\xf7\t\xbf5\x900\x80@E\t\x1f\x02\x00\xc8\x8e@G\xcc0d\'\x00\x81@\x8b#!\xff\xffO\x8e@\x04a\xdf\xff\xff\xcf\x81@\xe6/9f\xb3\x9a\x91@\xc6\x8c\xb7|}\xad\x80@\xda\xf7\x1f\xae8T\x90@\xef\xb6\x9c\xcch\x00\x81@o\x9e\x9d\x03\x00\xb8\x8f@\xd5\x08\xb4f\'\x00\x81@l\x86J\x02\x00@\x8f@*\x05\xb9\xff\xff\xcf\x81@\x0bc\x13\xf8\xff\x7f\x91@\x91Y\xdd\x03\x00\xe0z@\xb78\xc2P\x0b\x13\x92@\xfd{\xf3Q/\x8e\x80@\xddJ\xdf`q\x90\x90@\xfc\x7fu\xf2\xff\xcf\x81@\xfaX\x19\x02\x00\x18\x90@7\x01g\x01\x00\xd0\x81@r\xb7p\xf9\xff\xf7\x91@\x99\xe6z\x00\x00\xe0z@\xc8\xe7\x0f\x8eD\x07\x92@4\xfa{V\xca<\x7f@\x82F\xfeNU\x8d\x91@\xd8\t\x83@k\xbe\x81@\xf2\xf7f\x18G\x15\x91@\xcbN\xce\x00\x00\xd0\x81@\xe9\xb3\xb8\xfa\xffo\x92@#\xeb\xd5\xfe\xff\xdfz@\xd4\x0fl9rX\x92@\xff\x9a\x1fs\x98\xd9}@O\xd5@d\x16\x8b\x92@lWk8\xc9y\x80@\x1f{+Y\x99\x05\x92@\xa9<\xc1\xff\xff\xcf\x81@\xbb\x06;\xfc\xff\xe7\x92@\xfdcT\xff\xff\xdfz@}FE\xdc\xff\xab\x92@5-9\x9e\xb1\x7f|@g\xf8\x92\xdf\xb5\x1c\x93@Z\x019\x90\xa0\\\x80@~\x82\x9a[K~\x92@\xb0\xb8\xb7\x0cI\xa7\x81@\x97h\xc3\xfe\xff_\x93@\x92H \xff\xff\xdfz@\x12\xe5\xf3\xdc\x1fE\x93@\xab\x16\xa0\xe45\xb4|@\xfb\x97F\xdfa\xc3\x92@$Q\xfb\xc6\x14I\x7f@\x05\x0c\xdb\x93\x99\x16\x93@\xa3\xd8q\x08\xa9u\x81@\xaa\x87\x06\x00\x00\xd8\x93@\x1d]\xc9\xfe\xff\xdfz@\x16\xc3c\xfd8\xb2\x93@\x05%\r\xf0\xa1\x80}@\x15\xef\xe7)\x832\x93@\xf5h\x08O\xe1\x8f~@\xa2\xf6\x9f\xaal\xa5\x93@\xea\x16+\x1b\xd2v\x7f@tbtq\x06.}q\x01.'
p7
F40082909.102955669
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xd8\xd3\xcdT\xc9\x9d\x8e@<[2\xc8\x1eQ|@\x18\xe1\x10\xb3~\xab\x8e@\xbc\x00;k\xb3\x9c~@\xc7\xfe\xff\xff\xffO\x8e@-3\x0c\xc30\xc8\x80@d\xf4\xff\xff\xffO\x8e@\x1f\x0c\x00\x00\x00\xd0\x81@\xf0\x9a\xa9.\xcc\xc3\x8f@\xac\xfb\xed\xf5\x11\xf4z@%N\xeci\xec\xaa\x8f@\xf4\n\x9fz>\x84~@[m\xdb\xb6mO\x8f@\x821\x0c\xc30\xc8\x80@ki\xdb\xb6mO\x8f@\xcb\x06\x00\x00\x00\xd0\x81@\xfca-\xcf\x80\x9e\x90@\xcf\xf2\xff\xff\xff\xdfz@\x1dd\xba\xf2\x18\x8c\x90@\xb9`\x05\xf7\xad\x04~@\x89n\x96b\xc9z\x90@-y\x1f\xd4\xc7\x80\x80@\xffUK\xdb\xc3D\x90@>\x02\x00\x00\x00\xd0\x81@\x01\xa2\xe1\xbc\x9f=\x91@.\xed\xff\xff\xff\xdfz@|\xaeG\x90C4\x91@\xdb\xe2m\x9c\xfc\xc3}@\xce\x8f$\x0fG.\x91@9\xdbm\xe1\x9ac\x80@\x1e\xb5\xd4E>\x1e\x91@\xfc\x00\x00\x00\x00\xd0\x81@uu\x9b\x8d\x18\xe1\x91@=\xef\xff\xff\xff\xdfz@.\x10\xa6\xdf\x8a\xde\x91@\xa3\x1c*\xbf)\xa0}@&\x84\x18r8\xda\x91@R\xe89\x1c\xe1S\x80@\x83I \x16\xab\xce\x91@v\x00\x00\x00\x00\xd0\x81@\xe9j\x98\x99\r\x89\x92@T\xf2\xff\xff\xff\xdfz@\x995\x8e}D\x86\x92@\xbf@k\xb2\x82\x90}@\x19Ca\xde\xb5\x83\x92@\xb8n9HmK\x80@1\x0b\t4\xe7~\x92@3\x00\x00\x00\x00\xd0\x81@C\xd3d\xa7\xb43\x93@\xf3\xf3\xff\xff\xff\xdfz@{\x0e]\x98\xc7/\x93@\xa7\xd7\x98)\xd6\x83}@\x18)\xc3~\xc1-\x93@\xadW\xc6.8H\x80@\x88\xc47\x95\t+\x93@\x0f\x00\x00\x00\x00\xd0\x81@\x90\x00\x00\x00\x00\xd8\x93@\xa4\xf1\xff\xff\xff\xdfz@\r\x00\x00\x00\x00\xd8\x93@\xdfJ\xc4\xeb\xa9\x7f}@\x04\x00\x00\x00\x00\xd8\x93@h\xe0\x03\xe0*I\x80@\x1b\xa2\xe3`\xd9\xd7\x93@\xcc6\xee\xa1J\xcf\x81@tbtq\x06.}q\x01.'
p8
F32524160.104510356
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x88\x98%\x12\x82-\x91@\xd0\x07\xda4\xb4\xe9\x80@\xdf\xb42\xad\xff\x17\x90@\x14\xf7\xdcVN0\x80@\xfa\xce\r6\x00\xc8\x8e@-\xb5\x17i'\x00\x81@h9\xd3\xeb\xffO\x8e@\xc8ed\x06\x00\xd0\x81@&;\x9a@\x83\xa5\x91@\x84F\xd6=\xbe\xe9\x80@,)\x02\xea\xffS\x90@\x01\x14\x1a\x9f&\x00\x81@\xc1Q\xebF\x00\xb8\x8f@\t\xca\x03\x88'\x00\x81@7?\x1a\x0e\x00@\x8f@\x11B\xa9\xf7\xff\xcf\x81@S\x84\x81\xa1\xff\x7f\x91@\x7f\xb1s$\x00\xe0z@\x15\xaf\xa7FR\x1c\x92@\xb2\xb2j\xd4\xba\xc7\x80@m\x13S\xed\xff\x8f\x90@)\x97\xd3E\xff\xcf\x81@\x8f\xc2\xc4\x17\x00\x18\x90@\xcah\xb5\x11\x00\xd0\x81@Y\x01\xf7\xb4\xff\xf7\x91@i\x86\xcb\x03\x00\xe0z@\x14\x9b\x9e|\xce4\x92@\xdd\x17\xbc@Q\xb9\x7f@\x9eZ\xa7\n\x95\x83\x91@1\xdc0\x99\xfc\xcf\x81@\xf7\x92 \xd5\xb1\x0b\x91@\x063P\x0c\x00\xd0\x81@\x10{\x16\xbf\xffo\x92@):l\xee\xff\xdfz@\x13\x8b\x93\x94]a\x92@\x19\xf2\xb0\xa9\xc6\xf7}@=\xedV\x9d\x1a\x93\x92@\xea\x1f\x88\xf4\x7f\xa5\x80@n\xc2\x0e\x11b\xfa\x91@\x14\x06\xf5R\xf3\xad\x81@\xf6\xfe\xe4\xcc\xff\xe7\x92@\x11\x95\x9f\xf6\xff\xdfz@\xeb\xfcyz\xfd\xab\x92@\x14\xe0\xec\x8b\xb6\x7f|@\xc6\x81?\x9a\xda\x08\x93@y\xeenH\xd1w\x80@,\x9e\xa7o`r\x92@\x13a\xe7\xb1\xf7\xb4\x81@\x9b\xe6c\xf6\xff_\x93@\xdf\xc7\xf4\xf4\xff\xdfz@?\xc9b^aN\x93@\xac\x1e\x82\xc3\xd8\xba|@\xdd\x12\x0c\xef\x92\xaa\x92@\x99\xbe\xc0\xd9\x15t\x7f@\x802,{\x8b\xe1\x92@\xfa\xaeD\x0f~Z\x81@=\xf6V\x00\x00\xd8\x93@3\xb2\xff\xf1\xff\xdfz@6\x99\xf2\x97b\xc6\x93@_\x9f\xb04\xde\xba|@\xb7\xb5@\t;\xf5\x92@6\xf2\xc8\xe7\x02\xfc}@p\xc0\x9c\x17\x0bH\x93@\xb0\xc8;3cW\x7f@tbtq\x06.}q\x01."
p9
F40585566.357300118
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xb9\xc1.!\xdc7\x91@\xb7<\x81\x8e\xa7\xe8\x80@\x02\xe2\r\x01\x00\x18\x90@\x02\xfbk\xceN0\x80@\xcd\xb5\xef\xff\xff\xc7\x8e@)\x9a\xb3f'\x00\x81@\xfb[\x04\x00\x00P\x8e@\x94\x7f\x19\x00\x00\xd0\x81@y\xcd\x17p_\xac\x91@\xa3\x13\xd6\x82\x88\xa1\x80@I)t\x00\x00T\x90@\xc92<h'\x00\x81@\xfb\xb5\xb7\xff\xff\xb7\x8f@\\\x91]f'\x00\x81@\xe5L\x8f\xff\xff?\x8f@\x1a\x85\x02\x00\x00\xd0\x81@\xa63\x10\x01\x00\x80\x91@\xf3\xf9`\xff\xff\xdfz@\xce@\x8f.\x86)\x92@\xe8\x84\xf8|$\xc7\x80@\x02r\x13\x00\x00\x90\x90@\xd0U\xa1\x01\x00\xd0\x81@ZB\xb1\xff\xff\x17\x90@\xd7\x8c\xd2\xff\xff\xcf\x81@\xc1N\xe6\x00\x00\xf8\x91@\xdd\x0f\xe4\xff\xff\xdfz@\x93\x00V\xff\xd5\x19\x92@\x15$\x93ty\xb1\x7f@\xb1\x8c\x07\xf2\x96\xa2\x91@\xdfc\xb9\xa5\xd6\xbf\x81@\xad\xfd*\x8f\xad\x17\x91@_\xcb\xe9\xff\xff\xcf\x81@\x0e\xf9\xaf\x00\x00p\x92@$\xbe\x1c\x00\x00\xe0z@\x8c\x0e1\xd2\xcdC\x92@\xac\xd5\xd7\xf4\xd5\xd9}@\x9e\xc4Q\xfeB\xa2\x92@]Ei'\x88\x85\x80@b\xa8\xd1id\x1a\x92@9\x80\x02\x00\x00\xd0\x81@\x99\x85t\x00\x00\xe8\x92@\x1f\xa2\x0f\x00\x00\xe0z@\xd5\xcdE\xc6;\x9f\x92@n\xf1\xfe\xd5,\x9d|@\x9a\x0b\xbb$\xc5\x10\x93@`x\x1b\xb1\xeb'\x80@8UK\x94\x02\x8b\x92@oh\xf1D\x9er\x81@\x1f\xe64\x00\x00`\x93@\xed\x89\x17\x00\x00\xe0z@\xa9\rd\xd8\xc4Y\x93@\x13/\x89\xb9`\xc4|@,WC \x02\x9e\x92@\xe3\xb36\xc4\xaa'\x7f@\xf7z#\x86\n\x02\x93@\x8fO@\xe5!\x16\x81@\x8aY\xff\xff\xff\xd7\x93@\x976$\x00\x00\xe0z@\x99\x80\xef\xfe\xff\xd7\x93@N\x89|xW3}@\xcb\x9a\xd5\xa3\xaa\xfa\x92@AVj\x04\xee\xf4}@\xe8\x85\x90\x9f\xd8k\x93@\xc3\x8bg\x8e\x99\xc8~@tbtq\x06.}q\x01."
p10
F40172462.184296615
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xd3\xbck\x92\xc2,\x91@\n\xedW\x1d\xe2\xe8\x80@\x92\xc44\x02\x00\x18\x90@\xbb\x1f%\xd0N0\x80@\xf4XC\xff\xff\xc7\x8e@a\xae\xc5f\'\x00\x81@(;>\x00\x00P\x8e@\xf8\xa3\r\x00\x00\xd0\x81@N\xd4H\x8a\xc2\xa4\x91@\xf5Q\x8a\x9a\xd4\xe8\x80@3\xab\xc6\x00\x00T\x90@-q\xfaj\'\x00\x81@\x9b\xcd\xc3\xfe\xff\xb7\x8f@\xf3\xb0\xffe\'\x00\x81@\xb4\x11L\xff\xff?\x8f@\xa6L\x1c\x00\x00\xd0\x81@\xba\x0e^\x02\x00\x80\x91@\x05\x9f\xd3\xfe\xff\xdfz@<l\x8e0k\x1b\x92@\xb2\x9c\xde\xc3\x0b\xc5\x80@\xfc\x05O\x00\x00\x90\x90@aU&\x04\x00\xd0\x81@\xcf\xc3V\xff\xff\x17\x90@r|\x94\xff\xff\xcf\x81@\xfd\xb7\xef\x01\x00\xf8\x91@q\xcb\xd0\xff\xff\xdfz@1j\xda$\xef5\x92@\x9b\x0fmc\xe7\xb5\x7f@d\x1e0\x8b\x82\x84\x91@\xb4\x9d\xcb\x15\x00\xd0\x81@\x12\xa4\xb7\xfci\x0c\x91@[\xe7\xc1\xff\xff\xcf\x81@g\t\x93\x01\x00p\x92@\xb9QS\x00\x00\xe0z@6\x8e\x8b:\xa9`\x92@$\xe2\xe1cN\xf5}@#\x8f\xa0\x15\xe3\x91\x92@\xd1\xfe\xf9\x96\xd2\x9e\x80@<\x85\x02>+\xfb\x91@\xb1\x07}]7\xac\x81@\xfct$\x01\x00\xe8\x92@\xed\xdd*\x00\x00\xe0z@]\xc7g\x0f\x00\xac\x92@vn\xfb\x12\xb1\x7f|@\xecC=\t\xcb\x07\x93@\xaa2W1+r\x80@C\xc2\x8c\xcc\x1as\x92@\xa9\xff\x1e\xcc6\xb4\x81@\x1e\xabY\x00\x00`\x93@\x0fH;\x00\x00\xe0z@\x93L\xb0\xde@S\x93@\xe4F\xe7CK\xbd|@kg\xf8\x84m\xac\x92@\xbb\xbeg\x13\x89i\x7f@\x1a\xd6\x80\xba\x82\xe1\x92@\xf1Ha."V\x81@p)\xfe\xff\xff\xd7\x93@uBR\x00\x00\xe0z@\x1c=\xb0Zs\xcb\x93@\x84YX\x15b\xbd|@\xe9\xcf\x96*\xc4\xf7\x92@\x13\xf0\x8e\xd4\xeb\xf3}@\xd6E\xa1v\x9bI\x93@\xf4\x9f\xd0\xb8\xf7R\x7f@tbtq\x06.}q\x01.'
p11
F40596033.221975014
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xcf\xf0\xe6_\xc3,\x91@\xc7q,\xee\t\xe9\x80@\x04\x01\x00\x00\x00\x18\x90@\xb4\xc0b\xccN0\x80@\xd6\x0b\x00\x00\x00\xc8\x8e@\x96N1f\'\x00\x81@[(\x00\x00\x00P\x8e@\xbb\xbc\xff\xff\xff\xcf\x81@\xf7\xf3FY\xc3\xa4\x91@\xfa\x96_.\xba\xe8\x80@B\x06\x00\x00\x00T\x90@Vd1f\'\x00\x81@\x07\xfd\xff\xff\xff\xb7\x8f@_n1f\'\x00\x81@0\x16\x00\x00\x00@\x8f@\x1d\xe6\xff\xff\xff\xcf\x81@\xe0\xfb\xff\xff\xff\x7f\x91@\xbb\x93\x00\x00\x00\xe0z@\x1f3\xd7\xcap\x1b\x92@\xcf\xd7\xe7\xbe1\xc5\x80@\n\x01\x00\x00\x00\x90\x90@/\xf9\xff\xff\xff\xcf\x81@]\x02\x00\x00\x00\x18\x90@\xca\xf6\xff\xff\xff\xcf\x81@\x8d\xfe\xff\xff\xff\xf7\x91@\x89Y\x00\x00\x00\xe0z@\rS\x12\x17r6\x92@\xc8\xf5E|\xb3\xb6\x7f@\x9e"\x18q\xb2\x84\x91@\xc1\xff\xff\xff\xff\xcf\x81@\xef-O\x01$\x0c\x91@D\x00\x00\x00\x00\xd0\x81@\xde\xfc\xff\xff\xffo\x92@\x106\x00\x00\x00\xe0z@z\x8d\xc0]\xb5`\x92@\x0e\xbeT\x96t\xf5}@\xb0\x99}\'\xd6\x91\x92@\x00:\x9c\x8e\x15\x9e\x80@\x02`\xa8\xe2_\xfb\x91@\xb53\x88\x90w\xac\x81@Z\x02\x00\x00\x00\xe8\x92@\xfd/\x00\x00\x00\xe0z@^\x02\x00\x00\x00\xac\x92@\xc7(\x9d3\xb1\x7f|@J.\xf5[\xfd\x07\x93@?\x8eM\xc6#t\x80@\xc7\x98\x8f1Ks\x92@,\xc9x:F\xb5\x81@\xb1\xff\xff\xff\xff_\x93@W\x19\x00\x00\x00\xe0z@\xf3\xbd\xd2\xef\xedS\x93@Bv\xe5\xc5\x90\xbd|@\xc1\xb4\xb8s\xd7\xac\x92@\x8d\xee\xae\x1b{h\x7f@K\xa1\xe5u\xc9\xe1\x92@@}$ \xa7W\x81@\x9d\xfe\xff\xff\xff\xd7\x93@\x9b\x1c\x00\x00\x00\xe0z@3\xbb\xd2\xef\xed\xcb\x93@\x8ex\xe5\xc5\x90\xbd|@B \xf8\x15"\xf8\x92@\x88@\xf7\xb8\xb7\xf2}@\x07\xdf\x1c\xfe\x15I\x93@\xc5\xf4\xde\xfe\nU\x7f@tbtq\x06.}q\x01.'
p12
F40596657.813768826
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00)\x02\x97\x02B\x99\x90@\x86\xdd\xe7}o4\x80@\xf7\xe2\x83\xcd\xd2\x17\x90@\xce\xdc+M>-\x80@G\x04\xe2\xff\xff\xc7\x8e@\x87p$f\'\x00\x81@\xa4"\xfe\xff\xffO\x8e@+\x07\x02\x00\x00\xd0\x81@\x963U\x16\x0c\xf8\x90@\x07\x12\xd3(\xbb2\x7f@\xd9\xcb\x0e\xc2\x04T\x90@"s\xffy"\x00\x81@\xc7v.\x00\x00\xb8\x8f@;\x1a\xf6e\'\x00\x81@\xad\x99\xfb\xff\xff?\x8f@d\xe4\xff\xff\xff\xcf\x81@j\x933sK\x7f\x91@\xc0\x97\xfa\xff\xff\xdfz@A0X$\xafg\x91@\x8ddp\x9c|\x06\x80@\x807\x06\xdd\x01\x90\x90@P\x0c\x05\x00\x00\xd0\x81@\xe2\xf6\x02\x00\x00\x18\x90@\\s\xff\xff\xff\xcf\x81@\xf0\x933sK\xf7\x91@\xf9:\xfe\xff\xff\xdfz@\xd4M\x0c2\x06\xbf\x91@_[\x0c\xda\xc2f~@\xc4\xe1\xe5\x9fxW\x91@\x9d\x06|\xcd5\x02\x81@\xf8\x962#\xc9\n\x91@\x0b\xa6\xff\xff\xff\xcf\x81@L\xdc1sKo\x92@T\xb9\xff\xff\xff\xdfz@Be=\xf9\xee)\x92@#\t\x96\xf9\xc9\x87}@\xc2\xae\xfe\xb3\xa2\xf9\x91@}\x11\x125\xc3)\x80@\x1f\x1d{\x83\xa4\xc2\x91@\xed\x08\x00\x00\x00\xd0\x81@\xea;0sK\xe7\x92@*\x9f\xff\xff\xff\xdfz@\xd7\xad\x95\xee\x8c\x94\x92@\n4\x82\x03p\xa9|@\x0b\xea\x05\x93\x8c\x86\x92@\xed+\xe3\\\x1e\x84\x80@~\xf8\x1dM\x10c\x92@\xe2|(0\xa9\xb4\x81@\xbc\xb6\x01\x00\x00`\x93@\xe7\xab\xff\xff\xff\xdfz@z\x1c\xc9\x8a\x8b;\x93@\xb2X\xcb\xc3\x17\xac|@\xaeIs\x82\x83\xda\x92@\xc4y\xfe\x94\xa1v\x7f@jJr\xe0\xb8\n\x93@\x96\x00$\x00\xbb\xbf\x81@t\x02\x00\x00\x00\xd8\x93@(\xbc\xff\xff\xff\xdfz@\x120\xdfg\xc8\xd7\x93@m\x1a\xfa\xff\xff\xbf|@\xd8d\xd74\x15\xce\x93@\xff\xb1\xf0\xaf\x13\xd5~@\t\x8ac\xa0\x14\xbb\x93@\xbc\xe9\xe6!:\xef\x80@tbtq\x06.}q\x01.'
p13
F38220652.341625907
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x16@\xfd1\xc3,\x91@\rx3\xb0\t\xe9\x80@\xe9\x01\x00\x00\x00\x18\x90@\xb5\xb0b\xccN0\x80@\xe2\x15\x00\x00\x00\xc8\x8e@\x8571f\'\x00\x81@\x9eJ\x00\x00\x00P\x8e@\x98\x83\xff\xff\xff\xcf\x81@\x8e\xba_+\xc3\xa4\x91@[\xebF\xff\xb9\xe8\x80@\x93\x0b\x00\x00\x00T\x90@\xbd_1f\'\x00\x81@~\xfa\xff\xff\xff\xb7\x8f@Qr1f\'\x00\x81@\t)\x00\x00\x00@\x8f@"\xd0\xff\xff\xff\xcf\x81@`\xf8\xff\xff\xff\x7f\x91@#\x11\x01\x00\x00\xe0z@\xb0%p\x9cp\x1b\x92@\xc9w"\x891\xc5\x80@\xed\x01\x00\x00\x00\x90\x90@f\xf3\xff\xff\xff\xcf\x81@^\x04\x00\x00\x00\x18\x90@\xf8\xee\xff\xff\xff\xcf\x81@S\xfd\xff\xff\xff\xf7\x91@\x92\xa5\x00\x00\x00\xe0z@\x17\xf5\x82\x17r6\x92@\xb6\x01\x02<\xb3\xb6\x7f@\x0bh\x0f\x98\xb2\x84\x91@\x8c\xff\xff\xff\xff\xcf\x81@er\nA$\x0c\x91@~\x00\x00\x00\x00\xd0\x81@6\xfa\xff\xff\xffo\x92@\xf5c\x00\x00\x00\xe0z@m\x00\xef7\xb5`\x92@\xee;u\x1ct\xf5}@@mn\xf2\xd5\x91\x92@\xea\xec+\x08\x15\x9e\x80@\xe6\xcf\x1f\t`\xfb\x91@7t\xdb\x89w\xac\x81@Z\x04\x00\x00\x00\xe8\x92@\xbaX\x00\x00\x00\xe0z@`\x04\x00\x00\x00\xac\x92@\xa1%\x9d3\xb1\x7f|@KPb@\xfd\x07\x93@\xd0S\x0c_$t\x80@(+\xd1HKs\x92@\xeb\xc8\xd2qI\xb5\x81@n\xff\xff\xff\xff_\x93@\xdc.\x00\x00\x00\xe0z@\x03!?*\xeeS\x93@VM\x90\xdd\x90\xbd|@\xa73\x81m\xd7\xac\x92@\xa3L\x15:zh\x7f@\xec\x13\x16\xf0\xc8\xe1\x92@?\xb8\x87q\xa7W\x81@o\xfd\xff\xff\xff\xd7\x93@\xe44\x00\x00\x00\xe0z@\xee\x1b?*\xee\xcb\x93@\x96Q\x90\xdd\x90\xbd|@G&\x925"\xf8\x92@\x94\x08=Q\xb7\xf2}@\xa5N\x9e\xc3\x15I\x93@^\xb9{\xe0\x0bU\x7f@tbtq\x06.}q\x01.'
p14
F40596657.798400514
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x008\x8d\x07iui\x90@\xd5\x1b8\xff\x04\xbb\x7f@\xfa\xf8\xe0q2\xca\x8f@\xbf\x07Pu\x83\xf9\x7f@\xcd\x82\x07\x00\x00\xc8\x8e@Y\xb6\xd0\\'\x00\x81@%\x8f\xfd\xff\xffO\x8e@\xf6\xe1\x02\x00\x00\xd0\x81@]w\x82\x1fe\xa5\x90@\xe3\x953\xb9}\x16~@\x1b>:\x8f\xe8c\x90@\x08\xbaI\xef\xa3\xe4\x80@(\xbc\x0c#b\xbc\x8f@/\xe3:gG\xff\x80@\xc2\x02\xfa\xff\xff?\x8f@o\x83\xff\xff\xff\xcf\x81@u\xdd\x0c\xaa?|\x91@<u\xf9\xff\xff\xdfz@\xf2A\xed\xdf\xb8\x04\x91@\x11\\\xac\xf8A\xc1\x7f@\xa9b\xd2\x90\t\x9f\x90@\xd8+LH\xed\xb5\x81@Y`\xcf\xf3m\x19\x90@Nl\xff\xff\xff\xcf\x81@g\xca\x87\x93\n\xf5\x91@>\xe2\xfd\xff\xff\xdfz@\xca<\xce\xde\x0c\xac\x91@\xac\xeb\xd5\xe6\xbaw~@\x86\xadJ.\x184\x91@\xdd\x80\x06C\xf7\xd9\x80@H\xb5\x01\xba\xe7$\x91@n\xce\xff\xff\xff\xcf\x81@\xdc8\xac\x93\nm\x92@\xfc5\xff\xff\xff\xdfz@@\xa8\xcf\xdf\x0e\x1b\x92@\x87+\xf7K\x00\xbb}@\xef+\x1d\xfb\x96\xae\x91@\r\xc1\xd1\xd8\xff\xc5\x80@\xd6\x87\x96#.\x9e\x91@\xa9\x0c\x00\x00\x00\xd0\x81@\xec\x08\xfc\xe7\x15\xe5\x92@\xafO\xff\xff\xff\xdfz@\x8a\x15RW\x02\xa4\x92@\x9f,\x8f\xfdV\xa6|@\xd1\x7f\xed\xa0T{\x92@*}\xf8KsV\x7f@\xf2\xa3\xc6\t\x90.\x92@\x83/\x00\x00\x00\xd0\x81@\x96\xb4^\x84\xff_\x93@\x86O\xff\xff\xff\xdfz@\x95Le\xfa\x9dG\x93@\xcf\x89O\xe5F\xb6|@@}[L\x7f\x1e\x93@A\xf7\xf2\xa7\xd0\x86~@\xcf\x8dfI@\x11\x93@{\x06\x00\x00\x00\xd0\x81@~\x03\x00\x00\x00\xd8\x93@\xb0{\xff\xff\xff\xdfz@\x1b{\x190\xe4\xd7\x93@\xf6\x83I\xcfM\xc1|@\xe7\x01\x00\x00\x00\xd8\x93@_\xc26\x9d\xc0\xa4~@\xc8M\xad&\xd2\xd6\x93@\xb5\xca\xad\x1b,d\x81@tbtq\x06.}q\x01."
p15
F36979741.067636207
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xf5\x83\x05\xea\xb3\x01\x90@\x87\xa8\x18\xfa\x01\xb3~@\xaa"7#\xfbW\x8f@\xb7\xd8\xb6\x9a\xd3\x16\x80@\xbcz(%\xe1\xc7\x8e@z4\x1dQ\xd3\xf5\x80@//\xff\xff\xffO\x8e@\xab\xa7\x00\x00\x00\xd0\x81@0k\xae\xc1\xe4 \x90@\x17\xdd;\xe7\xc1\xc9|@\\r\x83vO1\x90@|i\xc2\xc3\xd59\x80@\xcfL:G\xe1\xb7\x8f@\xd0\xdc\xf3e\xce\xf5\x80@A\xf5\x94\x1d\x00@\x8f@p\xed\xff\xff\xff\xcf\x81@\xd4\xd8\x81\xed\x86\x1c\x91@\x93\x0c\xff\xff\xff\xdfz@p\x8be\xf4\x1a\xb5\x90@\xdb\xa7\x87%\xaa\x0c\x7f@L\xc3\xa6\xf8,n\x90@\x1fB\r\x16$\x1a\x81@h?\xb0\xd2q\x19\x90@\xea\xdb\xff\xff\xff\xcf\x81@J\x9cE?n\x9c\x91@\xbc|\xff\xff\xff\xdfz@\xeb\x8eyh\x94g\x91@\xf9\tiI\x074~@Mc"i\x93"\x91@\x18\xe5\xdc\xfc\xe1\xec\x80@\xa0\x93\x84\xb0]\xe5\x90@\x8a\xee\xff\xff\xff\xcf\x81@\x91\x95\x98\xee\xd5\x16\x92@\xa0\xad\xff\xff\xff\xdfz@\xa3\xb9p\xe8\xc8\xf5\x91@Y\x07\x18>s\xd4|@\x85sm\xb2\xac\xd7\x91@"\xec\xe8l\xb3k\x80@\x8drU\xb7J\xa0\x91@\xda\x10\x00\x00\x00\xd0\x81@(5\xfa|}\xae\x92@)\xb4\xff\xff\xff\xdfz@\xbf65\x17\x1a\x9d\x92@\x9dnzdZ\xc3|@\x01\x17\x82\xcam\x8b\x92@\xb5\xdb\xd5\x91\x9e\xd2\x7f@\x98\x89E\xc3\xbbf\x92@\x13\n\x00\x00\x00\xd0\x81@\x12\xc5\xb4\xdb\x94R\x93@\x99\xbb\xff\xff\xff\xdfz@C8\xa7\x01W<\x93@n\xfa\x8d\xa2\xf1\xbd|@\xa1\xb2\xdf\xc2\x003\x93@\x0b\x1d\xa2\xde\'\x97\x7f@\xaf\xda\xa5lD"\x93@+\x01\x00\x00\x00\xd0\x81@\xe7\x01\x00\x00\x00\xd8\x93@>\xba\xff\xff\xff\xdfz@\xf7\xff\xff\xff\xff\xd7\x93@\xb24\xe6\xe0\xbe\xc1|@\xb2\x00\x00\x00\x00\xd8\x93@\xe5\x9b\xfa\xe7D\xc2\x7f@\xca\xf6G&\xf7\xd7\x93@\x1c\x13Tjh\xc2\x81@tbtq\x06.}q\x01.'
p16
F35563053.477613978
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\n\xa2\x82\xf4\xb8,\x91@\xdf\xd6\xf2T\n\xe9\x80@\xd2\xff\xff\xff\xff\x17\x90@\xf8\xd6b\xccN0\x80@\xd4\xfd\xff\xff\xff\xc7\x8e@\xben1f'\x00\x81@\x98\xf8\xff\xff\xffO\x8e@X\x0c\x00\x00\x00\xd0\x81@\xb0oa\xec\xb8\xa4\x91@\x93c\x8e\xf3\xb0\xe8\x80@\xda\xfe\xff\xff\xffS\x90@\xbcj1f'\x00\x81@\x8b\x00\x00\x00\x00\xb8\x8f@\xe7h1f'\x00\x81@\xed\xfb\xff\xff\xff?\x8f@\xbe\x04\x00\x00\x00\xd0\x81@\xc1\x00\x00\x00\x00\x80\x91@\xef\xe4\xff\xff\xff\xdfz@\xa1\x04:\x0eg\x1b\x92@\x8b\xee\t\xb61\xc5\x80@\xcf\xff\xff\xff\xff\x8f\x90@?\x01\x00\x00\x00\xd0\x81@\x90\xff\xff\xff\xff\x17\x90@\xb0\x01\x00\x00\x00\xd0\x81@C\x00\x00\x00\x00\xf8\x91@\x9a\xef\xff\xff\xff\xdfz@\xdd\xe8\x18\xadu6\x92@\xeeE\x02\xb9\xbf\xb6\x7f@\x10<\x81\xa6\xb8\x84\x91@\x0c\x00\x00\x00\x00\xd0\x81@\x8c\x11\xb8\xdf\x18\x0c\x91@\xf3\xff\xff\xff\xff\xcf\x81@\x94\x00\x00\x00\x00p\x92@\x18\xf6\xff\xff\xff\xdfz@\xae\xd6\x15X\xb9`\x92@\xb9\xa3\xb4i\x81\xf5}@\xc0tj|\xcc\x91\x92@%\x12$Y\x16\x9e\x80@K\xd1Y\xc8f\xfb\x91@\xb1\x8c{\xc2\x80\xac\x81@\x91\xff\xff\xff\xff\xe7\x92@7\xf7\xff\xff\xff\xdfz@\x91\xff\xff\xff\xff\xab\x92@+-\x9d3\xb1\x7f|@\xc1\x88\x8e\x91\xf2\x07\x93@\xc7]b\xe6\x17t\x80@F\x02\x8c\x9fRs\x92@\xa3\x7f\x9d\xa02\xb5\x81@\x0f\x00\x00\x00\x00`\x93@\\\xfb\xff\xff\xff\xdfz@6:\x03W\xedS\x93@\x99\xbd\xc4\x88\x90\xbd|@t[I\x1b\xdb\xac\x92@\xf7x6\xff\x88h\x7f@\xd5j\xfd\xd3\xd5\xe1\x92@\x911\x81\xd1\xaaW\x81@A\x00\x00\x00\x00\xd8\x93@\xc3\xfa\xff\xff\xff\xdfz@\xb7:\x03W\xed\xcb\x93@\xd7\xbd\xc4\x88\x90\xbd|@&\x863\xc3!\xf8\x92@\x98\x08\x1f\xc9\xb8\xf2}@\xcd~@P\x15I\x93@*\xdb5\\\rU\x7f@tbtq\x06.}q\x01."
p17
F40596654.732548423
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xc0Mh*\xbd,\x91@\x0c\xbd\xca\x86\xee\xe8\x80@\x14(\xfb\x13\x00\x18\x90@M\xf8Z\xeeN0\x80@K\x97?\xf9\xff\xc7\x8e@\x11\xe1Wk'\x00\x81@\x98M@\x02\x00P\x8e@!\xb5q\x00\x00\xd0\x81@\xe2\x8a\x9e\xe0\xbc\xa4\x91@\x806\xc9z\xc2\xe8\x80@\x82\x9b\x03\x07\x00T\x90@%\x07\x95\x91'\x00\x81@\x0e`\xc1\xf4\xff\xb7\x8f@\xd0\xd5Vd'\x00\x81@\x11\xac\xb0\xf9\xff?\x8f@X\xe4\x01\x01\x00\xd0\x81@~\x8dv\x15\x00\x80\x91@\xd6'i\xf5\xff\xdfz@\xdf\xb9\x1bri\x1b\x92@c\x8c\xfb.3\xc5\x80@y\xc9\xd2\x02\x00\x90\x90@\x85K\xac%\x00\xd0\x81@t\xb5\x06\xfa\xff\x17\x90@iY0\xfc\xff\xcf\x81@\xcb\x9c\x8d\x11\x00\xf8\x91@;\xb2[\xfe\xff\xdfz@D\x04\x85\xae~6\x92@3\xdc\r\x9c\xd6\xb6\x7f@\x0e\x1a^\x02\xa2\x84\x91@\x0c\x07\xb9\xc5\x00\xd0\x81@)\xc0WwP\x0c\x91@f\x92\xca\xfd\xff\xcf\x81@\x8afH\x0e\x00p\x92@&\x98\xfa\x02\x00\xe0z@o\x80@H\xbb`\x92@\x0fO\xfaD\x88\xf5}@\x94\xdb\xc8\xf9\xcb\x91\x92@P\xf37\xfa\xfa\x9d\x80@\x08\x1e\xf3\xffN\xfb\x91@f\x1e\xec\x92r\xac\x81@\x10\xfc_\n\x00\xe8\x92@\x9aQ\x8a\x01\x00\xe0z@\xcf\x13\xd3\x8b\x00\xac\x92@>\x86G\x0b\xb0\x7f|@\x92Qn)\xf3\x07\x93@\xa3\x9eA/\xe4s\x80@~\xcf{\xea7s\x92@\xb2\xaf\x8e*g\xb5\x81@\x83\xd6)\x03\x00`\x93@\x19\xea\x1d\x02\x00\xe0z@,\x95\x1a\xcf\x01T\x93@H\xdd\xfb\x1a\x93\xbd|@\x91NO\xac\xe8\xac\x92@I\xf0'\xd7hh\x7f@\xa1\x1c\x99\xea\x9d\xe1\x92@\xeb\xf1&*WW\x81@I@\xef\xff\xff\xd7\x93@ \xcc\xee\x02\x00\xe0z@\x96\x18hw\x05\xcc\x93@\xa7\x96\xef\x1b\x94\xbd|@Z\x8d8\x1e,\xf8\x92@=.^)\x91\xf2}@;\x86\xc8\x17%I\x93@\xfe\xb1\xd7\xee\xd2T\x7f@tbtq\x06.}q\x01."
p18
F40596774.997288778
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00K\xb5\xf7\xbbG2\x91@\xbf\xb8\xff\xc5D\xea\x80@\x96pX\xff\xff\x17\x90@~\x8a2\xcbN0\x80@\x96\x97!\x00\x00\xc8\x8e@\x8c>\xe3e\'\x00\x81@\x95T\x01\x00\x00P\x8e@\xeb!\xee\xff\xff\xcf\x81@\xff\x0e\x9e\x1f\xb1\xa8\x91@\x12\xf3\x91wi\xbf\x80@\xe7\n\xc8\xff\xffS\x90@\xe5\xb0\xd2d\'\x00\x81@\xb3\xbdP\x00\x00\xb8\x8f@Ai\x1ef\'\x00\x81@\x91\xf5F\x00\x00@\x8f@?\xdf\xf8\xff\xff\xcf\x81@!\xb0U\xff\xff\x7f\x91@\'$d\x00\x00\xe0z@\xf1-\xf8\xcf/!\x92@\x83\x11R\xdf%\xaf\x80@\x89\xe0\xf2\xff\xff\x8f\x90@\xfb*\xdd\xfe\xff\xcf\x81@\xa4\x9c8\x00\x00\x18\x90@\xa6]\x1d\x00\x00\xd0\x81@\xdfhu\xff\xff\xf7\x91@\x90a\x18\x00\x00\xe0z@\xc6e]\x95\x8b\x16\x92@e\x1b\x1a\x10\x16\x80\x7f@5<\xfa\xa4\x90\x8d\x91@\xd4\x1e\x87\xbf\x97\xc5\x81@\\\t\x10\x06\x83\x0f\x91@\xf7=\x10\x00\x00\xd0\x81@\x89T\x91\xff\xffo\x92@\xca\x80\xf1\xff\xff\xdfz@\xbf j|\x17T\x92@\xc0\xdb>\xcf(\xe1}@V\x1c\x830\xe0\x99\x92@\\\xc5:\xdc\xaf\x9d\x80@\xb0[^s\x80\x05\x92@\x13\xaa\xf9\xff\xff\xcf\x81@\x9d\xcf\xb2\xff\xff\xe7\x92@\xf7B\xfa\xff\xff\xdfz@\x91\x91\x06\xdf\xe9\xa7\x92@\xa9f! !\x89|@\x93\xe1\x88\xf0?\t\x93@T\'\xf7\x10\x84A\x80@2\xf1a\xabmy\x92@\xf8\x8b\xa9\x81\x1d\x8f\x81@\xdd.\xe4\xff\xff_\x93@\xd1\xe5\xf3\xff\xff\xdfz@\x9c\xb4\x12&"N\x93@\x80\xc1g\x80\xda\xbb|@\xa1\x97\\\xbe\xc2\x9f\x92@3\xc9\xfd\xd5\x8eY\x7f@\x94\xef5\xd8U\xf9\x92@\x8e\xe2l\xdfs/\x81@\xd4M\x00\x00\x00\xd8\x93@\xc9\xfa\xee\xff\xff\xdfz@og\xbde\x94\xc5\x93@\x04\x8c\x05\xd5\x852}@\xfdC\x8cu\xa6\xf8\x92@\x05K8=\xa5\x16~@\xf2M\x94\xabs\x81\x93@\xf7<eB\xc1\xe5~@tbtq\x06.}q\x01.'
p19
F40313337.202681869
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00xh\xd6o\xa4,\x91@\x8c\x08\xa7\x1f\xbc\xe8\x80@^\xc3\xa6\xdb\xff\x17\x90@;\xa2\x1d\x91N0\x80@r\x9e2\x0f\x00\xc8\x8e@\xfcb\\_'\x00\x81@\x19V\xce\xfa\xffO\x8e@\xf4o\x03\x00\x00\xd0\x81@\x18T\x15\xf4\xa4\xa4\x91@{\x15\x85|\xb3\xe8\x80@\x14\x94\x14\xf4\xffS\x90@\xe5K\xfa\x14'\x00\x81@\x1a\xe2L\x17\x00\xb8\x8f@\xac\xbd\\l'\x00\x81@\xb0WG\n\x00@\x8f@\x91_\xaa\xfd\xff\xcf\x81@2?U\xd8\xff\x7f\x91@\x84\xba\x8a\x12\x00\xe0z@\x04T\x175D\x1b\x92@\xf6\x039=^\xc4\x80@\xccZ!\xfa\xff\x8f\x90@{;\x0c\xb8\xff\xcf\x81@\xc0\x0c\xd8\n\x00\x18\x90@\x01\x8a#\x07\x00\xd0\x81@\x00Z\xd7\xdf\xff\xf7\x91@\xfdE\xc6\x02\x00\xe0z@\xab\xaf\xa4e\xfc3\x92@g\xa8\x1f_\xcd\xb2\x7f@\xf02\xe61\x92\x84\x91@\xd2|9\x93\xfe\xcf\x81@wN\xbf\xa8\x88\x0c\x91@\xb2\xbaZ\x04\x00\xd0\x81@\x03,f\xe5\xffo\x92@\x11;\x1a\xfa\xff\xdfz@\x8d\xc4\xf2\x99U`\x92@+s$\xe8`\xf4}@\xdb~\xf0$\xb6\x91\x92@\xca\xf5\x9fD\xae\x9d\x80@p\xaa\xf5\xa20\xfb\x91@\xb0{\xab:\xa7\xab\x81@\x17{:\xec\xff\xe7\x92@f\x85\xf5\xfc\xff\xdfz@CL\xb6\xfa\xfe\xab\x92@?\xc9\x9d]\xb3\x7f|@\x12\x88g6\xa0\x07\x93@\xb8\xe6\x14\xd8Xq\x80@'\xe1\x17\x8b\x1bs\x92@>\x02#\x15d\xb5\x81@\xfe\xee\xa4\xfa\xff_\x93@z\x12\xf8\xfb\xff\xdfz@R\x84\xc0\xfd\x15T\x93@n\xc5\x94\xbd\xd8\xbd|@6/Gc\x85\xac\x92@\x14\xf2\xef\xe0Tg\x7f@\x15\xb9I\xe8\xef\xe0\x92@s\xdd\x9c:\x81T\x81@\\# \x00\x00\xd8\x93@\xb0\x1a\x8d\xfa\xff\xdfz@1\xcc\xa8\xc4x\xcc\x93@+N\x02z\x06\xbe|@TF\xac\xfd1\xf8\x92@\xebQ$'\xa6\xf2}@\xac\x81\xf2R\xe2I\x93@oJ\x94\xadMR\x7f@tbtq\x06.}q\x01."
p20
F40592197.965263255
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xbd9\xa4\x18\xbf,\x91@\xc4\xc7U\xbf\xef\xe8\x80@\x19\x00\x00\x00\x00\x18\x90@1\xdfb\xccN0\x80@\xc5\xf7\xff\xff\xff\xc7\x8e@\xbe|1f\'\x00\x81@\xc0\xe3\xff\xff\xffO\x8e@\x1b/\x00\x00\x00\xd0\x81@#J\x06\x16\xbf\xa4\x91@\xbe\xa14\xe1\xb4\xe8\x80@a\xfc\xff\xff\xffS\x90@\x9dl1f\'\x00\x81@/\x02\x00\x00\x00\xb8\x8f@\x86f1f\'\x00\x81@\x81\xf0\xff\xff\xff?\x8f@ \x12\x00\x00\x00\xd0\x81@\xc5\x02\x00\x00\x00\x80\x91@\x8c\x98\xff\xff\xff\xdfz@\x02\x1fG\xd1k\x1b\x92@\x87\xf5\x13\xe7"\xc5\x80@\xda\xff\xff\xff\xff\x8f\x90@\xc2\x04\x00\x00\x00\xd0\x81@b\xfe\xff\xff\xff\x17\x90@r\x06\x00\x00\x00\xd0\x81@\xeb\x00\x00\x00\x00\xf8\x91@G\xc1\xff\xff\xff\xdfz@\rO\x93\x97^6\x92@\x0fd,^\x88\xb6\x7f@\x1d6\x9c\xbd\xb7\x84\x91@%\x00\x00\x00\x00\xd0\x81@6\x1d+\xf3M\x0c\x91@\xe1\xff\xff\xff\xff\xcf\x81@\x1d\x02\x00\x00\x00p\x92@\'\xda\xff\xff\xff\xdfz@\xf9\xe7\xb1R\xad`\x92@?\xa7)\xb7Z\xf5}@h\xc9\xc2,\xd3\x91\x92@1\x97\x8b\xdf\x1e\x9e\x80@!\xbb\xe4xd\xfb\x91@\xb3=\xda\x05n\xac\x81@I\xfe\xff\xff\xff\xe7\x92@i\xde\xff\xff\xff\xdfz@E\xfd\xff\xff\xff\xab\x92@\x86\x99\x9d3\xb1\x7f|@\xaa\xba\x18\xd0\xfc\x07\x93@j\x06\x19\x8aHt\x80@\x17\xc2$APs\x92@\x98\x17\x86\xb9"\xb5\x81@5\x00\x00\x00\x00`\x93@?\xee\xff\xff\xff\xdfz@\x9d\x9b\xa8s\xdcS\x93@\xe3H#\xb4\x89\xbd|@C1\xe2\xf2\xc5\xac\x92@\x16\x11\x17L\x80h\x7f@\xab\t\x87@\xe1\xe1\x92@\xc8\xf7J8\xdcW\x81@\xf9\x00\x00\x00\x00\xd8\x93@\xf7\xeb\xff\xff\xff\xdfz@z?\xacs\xdc\xcb\x93@#\x9cU\xb5\x89\xbd|@\xad\x13?\xa0\x18\xf8\x92@m4\xf2\xc7\xd6\xf2}@\r\xd4\xdei\tI\x93@G\xb8\x96u5U\x7f@tbtq\x06.}q\x01.'
p21
F40596642.671602331
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x80mDA\xc5,\x91@s\xe9u\x13\n\xe9\x80@I\x01\x00\x00\x00\x18\x90@-\xbcb\xccN0\x80@\xa7\x0e\x00\x00\x00\xc8\x8e@\x1cH1f\'\x00\x81@\xf91\x00\x00\x00P\x8e@\xad\xac\xff\xff\xff\xcf\x81@"\xde\x96:\xc5\xa4\x91@d\xff\xbb\x01\xba\xe8\x80@\xc0\x07\x00\x00\x00T\x90@\x0cc1f\'\x00\x81@K\xfc\xff\xff\xff\xb7\x8f@\x82o1f\'\x00\x81@|\x1b\x00\x00\x00@\x8f@\xf2\xdf\xff\xff\xff\xcf\x81@\xe4\xfa\xff\xff\xff\x7f\x91@\xec\xb6\x00\x00\x00\xe0z@\x06\xab\xfe\xc3r\x1b\x92@,?\xc2\xd02\xc5\x80@I\x01\x00\x00\x00\x90\x90@\x8f\xf7\xff\xff\xff\xcf\x81@\xec\x02\x00\x00\x00\x18\x90@\x97\xf4\xff\xff\xff\xcf\x81@5\xfe\xff\xff\xff\xf7\x91@\xe3n\x00\x00\x00\xe0z@\xbf\tV\xe7o6\x92@\x1a\xf3t\xc8\xb1\xb6\x7f@I\x12\x1f\xa2\xb4\x84\x91@\xb3\xff\xff\xff\xff\xcf\x81@\x1cN!\xa0%\x0c\x91@S\x00\x00\x00\x00\xd0\x81@\x1f\xfc\xff\xff\xffo\x92@\xf5B\x00\x00\x00\xe0z@S\x83\x8dJ\xb6`\x92@*\xa0\x9c\x91w\xf5}@_\xfcL\xab\xd8\x91\x92@-\xf4\xe0/\x1d\x9e\x80@\xfc\xdc\x86+b\xfb\x91@\x93/\x06\xcfx\xac\x81@\xea\x02\x00\x00\x00\xe8\x92@m;\x00\x00\x00\xe0z@\xef\x02\x00\x00\x00\xac\x92@\xe7\'\x9d3\xb1\x7f|@O\xd8[\xa1\xff\x07\x93@|b\xd3\xa7(t\x80@\xdc\xfe\x0f!Ms\x92@\t\x0c`\xbfZ\xb5\x81@\x9e\xff\xff\xff\xff_\x93@`\x1f\x00\x00\x00\xe0z@6\xf0\xb7/\xe9S\x93@\xa0\x9e\xce\xd9\x8e\xbd|@\x10U\xa4\xce\xd5\xac\x92@\xb5\x9d\xb2\x86\x86h\x7f@\xde\x7f\x8a|\xc7\xe1\x92@\xbf\xf9\xa5\'\xa9W\x81@H\xfe\xff\xff\xff\xd7\x93@k#\x00\x00\x00\xe0z@\xcf\xec\xb7/\xe9\xcb\x93@x\xa1\xce\xd9\x8e\xbd|@\x11\xc9\x16\x84\x1f\xf8\x92@\xd5\x06\xb3(\xc0\xf2}@)\xa3\xea6\x15I\x93@_\xe7\xee\xe1\x0cU\x7f@tbtq\x06.}q\x01.'
p22
F40596657.30408258
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xccO\xd6\x1f\xc0,\x91@\xd7\xd3\x05i\x13\xe9\x80@O\x00\x00\x00\x00\x18\x90@\xfb\xcdb\xccN0\x80@y\x03\x00\x00\x00\xc8\x8e@\xcca1f\'\x00\x81@\xd1\x0b\x00\x00\x00P\x8e@J\xec\xff\xff\xff\xcf\x81@N \x1b\x19\xc0\xa4\x91@\x18"T\x17\xbf\xe8\x80@\xd6\x01\x00\x00\x00T\x90@)h1f\'\x00\x81@#\xff\xff\xff\xff\xb7\x8f@\x1ck1f\'\x00\x81@\x81\x06\x00\x00\x00@\x8f@k\xf8\xff\xff\xff\xcf\x81@\xcc\xfe\xff\xff\xff\x7f\x91@?+\x00\x00\x00\xe0z@\xa8\xfcvrl\x1b\x92@\xf9\xf8\x1b\x0b(\xc5\x80@N\x00\x00\x00\x00\x90\x90@\x02\xfe\xff\xff\xff\xcf\x81@\xb2\x00\x00\x00\x00\x18\x90@M\xfd\xff\xff\xff\xcf\x81@\x95\xff\xff\xff\xff\xf7\x91@6\x1a\x00\x00\x00\xe0z@\x04\xcf\x07\x1bf6\x92@$\xaf\x1a\x06\x99\xb6\x7f@\x9e\x1c!R\xa6\x84\x91@\xee\xff\xff\xff\xff\xcf\x81@\xee\xc8s\xbc\x0f\x0c\x91@\x12\x00\x00\x00\x00\xd0\x81@\x16\xff\xff\xff\xffo\x92@\xd5\x0f\x00\x00\x00\xe0z@\xb5\x86Gw\xb0`\x92@\xba\xe8\x93\xcad\xf5}@\x03%\xbf\n\xd3\x91\x92@\xbaH\x9c\xca\x1a\x9e\x80@\x97\xf8|\xabR\xfb\x91@Y\xd5\xc7\xf3h\xac\x81@\xb2\x00\x00\x00\x00\xe8\x92@\r\x0e\x00\x00\x00\xe0z@\xb3\x00\x00\x00\x00\xac\x92@l+\x9d3\xb1\x7f|@\x8e2F+\xf3\x07\x93@\xd9\xa9\xe2\x02\xd9s\x80@\x7f-$\x02=s\x92@\x07\x8eM2m\xb5\x81@\xea\xff\xff\xff\xff_\x93@k\x07\x00\x00\x00\xe0z@\x15m\xb5\x1e\xe3S\x93@\xfcb\xd4d\x8c\xbd|@\xee\xecO\xb3\xcc\xac\x92@\x8c@\x1b\x85~h\x7f@\xb4$3\xbd\x9e\xe1\x92@t\xa8l\x98FW\x81@\x98\xff\xff\xff\xff\xd7\x93@`\x08\x00\x00\x00\xe0z@Gl\xb5\x1e\xe3\xcb\x93@ a\xd4d\x8c\xbd|@\xbeb\x08<\x1c\xf8\x92@yy$\xee\xca\xf2}@{\x9ddi)I\x93@\x16\xd8\x9b\xda\xc1T\x7f@tbtq\x06.}q\x01.'
p23
F40596639.651798747
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00iJGP\xc0,\x91@\xdc\xde\xdd\xda\x08\xe9\x80@\x08\x00\x00\x00\x00\x18\x90@A\xd5b\xccN0\x80@\xc3\xfe\xff\xff\xff\xc7\x8e@\x9cl1f\'\x00\x81@\xc0\xfb\xff\xff\xffO\x8e@\x16\x07\x00\x00\x00\xd0\x81@\xd0\xff\xa6I\xc0\xa4\x91@\x08y~\x94\xb7\xe8\x80@w\xff\xff\xff\xffS\x90@*j1f\'\x00\x81@U\x00\x00\x00\x00\xb8\x8f@Ei1f\'\x00\x81@\xac\xfd\xff\xff\xff?\x8f@\xb9\x02\x00\x00\x00\xd0\x81@j\x00\x00\x00\x00\x80\x91@t\xf0\xff\xff\xff\xdfz@\xc9\xa8]\xd9m\x1b\x92@h$}\xb50\xc5\x80@\xfc\xff\xff\xff\xff\x8f\x90@\xb7\x00\x00\x00\x00\xd0\x81@\xc2\xff\xff\xff\xff\x17\x90@\xf8\x00\x00\x00\x00\xd0\x81@#\x00\x00\x00\x00\xf8\x91@\x93\xf6\xff\xff\xff\xdfz@\x88S\'\xe8s6\x92@%\xaa\xa0\xcc\xb5\xb6\x7f@\x13\xa5\xad\x10\xb4\x84\x91@\x06\x00\x00\x00\x00\xd0\x81@\xda\x98\x0c\xc8"\x0c\x91@\xfc\xff\xff\xff\xff\xcf\x81@R\x00\x00\x00\x00p\x92@P\xfa\xff\xff\xff\xdfz@c\x1e\xe0\x1b\xb5`\x92@#\xf0\x1e\xc5s\xf5}@ls(\xda\xd2\x91\x92@;/w%\x10\x9e\x80@[\x90e\xa0a\xfb\x91@D\xd6\xfd y\xac\x81@\xbe\xff\xff\xff\xff\xe7\x92@\xf4\xfa\xff\xff\xff\xdfz@\x93\xff\xff\xff\xff\xab\x92@P>\x9d3\xb1\x7f|@A\xd3>3\xfa\x07\x93@S\xb1\xcb\xe6\x1ft\x80@\xfa\xb8`\x02Ms\x92@I\x93\xdc\xe2C\xb5\x81@\x08\x00\x00\x00\x00`\x93@U\xfd\xff\xff\xff\xdfz@]\xa2\xc0\x1c\xf1S\x93@D4\xa2\x13\x92\xbd|@\xef\xbf\xea\xe8\xd8\xac\x92@M"\x16\xacth\x7f@J\xfb\xc1\xbf\xcb\xe1\x92@\x863\xdc\xec\xa6W\x81@&\x00\x00\x00\x00\xd8\x93@\xfc\xfc\xff\xff\xff\xdfz@\xef:\xc1\x1c\xf1\xcb\x93@O[\xd4\x13\x92\xbd|@.\x0c\r\xcd#\xf8\x92@\x98g{\x1a\xb2\xf2}@\x08o\xa6\t\x16I\x93@G\x96\x92\x81\x0bU\x7f@tbtq\x06.}q\x01.'
p24
F40596656.573329061
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xcc\xb4\xadn\x19+\x91@e\x95`Wj\xe9\x80@\xe4\xed\x91\xff\xff\x17\x90@\xa0w\x93\xcbN0\x80@\x88a\x0c\x00\x00\xc8\x8e@\xb3\x8c\xfde\'\x00\x81@\xa6\x02\xff\xff\xffO\x8e@\xe1W\xf5\xff\xff\xcf\x81@L\x04\xa6\xb3\x87\xa1\x91@T\x1f\x9e\xad\x88\xbd\x80@\xe5\x0c\xd5\xff\xffS\x90@\xf7\xa5Ve\'\x00\x81@\xd6\x0e%\x00\x00\xb8\x8f@f\xbe!f\'\x00\x81@h\xfb-\x00\x00@\x8f@?\x08\xfd\xff\xff\xcf\x81@\x96?\x91\xff\xff\x7f\x91@\x01\xf9@\x00\x00\xe0z@\xeaI\x9d\x9e\xaf\x18\x92@\xd7\xfdg\xcb}\x9e\x80@\xfc/\xf8\xff\xff\x8f\x90@\x1d\xbfN\xff\xff\xcf\x81@\xf4\xa6!\x00\x00\x18\x90@\x96\xb7\x12\x00\x00\xd0\x81@\xc5\xb1\xa3\xff\xff\xf7\x91@\x8c{\r\x00\x00\xe0z@\x11\x8c!\x1d(\x11\x92@\x9a\xd0&\x07\xc4]\x7f@\x9d\x14\xbd\xefA\x80\x91@\xf2\x9dN\xfb\xff\xcf\x81@\x90\xb6\xbe\xc0@\x08\x91@\xf4\x00\n\x00\x00\xd0\x81@\xc1Y\xb8\xff\xffo\x92@\x13\x1b\xf5\xff\xff\xdfz@N\xa4\n\xe1\x1e\\\x92@\x85\xd1\x03\\ \xe6}@\x1e=\x81Y\xd1\x8f\x92@k2\x01\xf5\\\xbd\x80@C\x9b\xac C\xf8\x91@\xf8\xf7\xfc\xff\xff\xcf\x81@w\x96\xcf\xff\xff\xe7\x92@\x12\x0c\xfb\xff\xff\xdfz@\xbd\x88!\xfe\xff\xab\x92@O\xffw7\xb1\x7f|@3J\x072j\x08\x93@\xc0K\x83\x81\x91]\x80@\xa2\xfc{S\xf8n\x92@]z\xbd\xeep\xac\x81@\x1d\xc1\xeb\xff\xff_\x93@\rc\xf7\xff\xff\xdfz@\x1e\xcc#\x901A\x93@\x9c5N8\xf8\xaf|@$h\t\xef\xc8\xa7\x92@2\xdb\xfev\x17\x9d\x7f@\xf4yu6\xf7\xf4\x92@\xe4\xa3\rY\x01M\x81@">\x00\x00\x00\xd8\x93@\xe8#\xf3\xff\xff\xdfz@\x04\xb5\xd7\xaf\xb8\xb3\x93@y\x88\n\x96~E}@r\xe2\x95\xc7\x90\x02\x93@\xa9T\x83\xc0!Z~@\xfe8\xf8.1\x9b\x93@{\n}\x1b\xa1\x1e\x7f@tbtq\x06.}q\x01.'
p25
F40198008.482010588
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00e\xc8\xc0\x12\xc3,\x91@\x15K\xa1\xa9\n\xe9\x80@<\x01\x00\x00\x00\x18\x90@\xcd\xbcb\xccN0\x80@D\x0e\x00\x00\x00\xc8\x8e@\x04I1f\'\x00\x81@\xa30\x00\x00\x00P\x8e@\xe9\xae\xff\xff\xff\xcf\x81@)\xf8#\x0c\xc3\xa4\x91@\xc4I\xac\xfc\xba\xe8\x80@\x8b\x07\x00\x00\x00T\x90@8c1f\'\x00\x81@f\xfc\xff\xff\xff\xb7\x8f@Yo1f\'\x00\x81@\xc1\x1a\x00\x00\x00@\x8f@\xcc\xe0\xff\xff\xff\xcf\x81@\x07\xfb\xff\xff\xff\x7f\x91@\x12\xb2\x00\x00\x00\xe0z@\x19\x89\xaasp\x1b\x92@"\xb6\x13\x072\xc5\x80@@\x01\x00\x00\x00\x90\x90@\xca\xf7\xff\xff\xff\xcf\x81@\xd8\x02\x00\x00\x00\x18\x90@\xe6\xf4\xff\xff\xff\xcf\x81@A\xfe\xff\xff\xff\xf7\x91@\xedk\x00\x00\x00\xe0z@\x0e?p\xcfq6\x92@#\x1c\xf5\x1a\xb4\xb6\x7f@|\xf0\xed\xaf\xb0\x84\x91@\xb4\xff\xff\xff\xff\xcf\x81@\xc0b]h"\x0c\x91@Q\x00\x00\x00\x00\xd0\x81@:\xfc\xff\xff\xffo\x92@(A\x00\x00\x00\xe0z@\xa3^\xdb\xf8\xb5`\x92@\x0b\x11C\x8av\xf5}@D\x93\xcd\xf7\xd5\x91\x92@\xd7\x97\xd0\xb4\x17\x9e\x80@H\x7ft\x17^\xfb\x91@\x96\\g\nw\xac\x81@\xd6\x02\x00\x00\x00\xe8\x92@\xd69\x00\x00\x00\xe0z@\xda\x02\x00\x00\x00\xac\x92@\x06(\x9d3\xb1\x7f|@\x8c\x11\x925\xfd\x07\x93@\xe5\xc3\xe2T&t\x80@\x14\xd4\x85wIs\x92@\xdbfg\rB\xb5\x81@\xa1\xff\xff\xff\xff_\x93@\x8a\x1e\x00\x00\x00\xe0z@1k\xba\x95\xecS\x93@\x99\xab\x02:\x90\xbd|@^C\x93S\xd7\xac\x92@\x8d\x1eov\x7fh\x7f@\xb3G\x8c"\xc9\xe1\x92@\x7f.\x92\x90\xa9W\x81@T\xfe\xff\xff\xff\xd7\x93@z"\x00\x00\x00\xe0z@\xe2g\xba\x95\xec\xcb\x93@^\xae\x02:\x90\xbd|@F\xdc\xb7Z!\xf8\x92@\xab\x17\xc9\x1f\xba\xf2}@\x00\xa3?\x11\x15I\x93@\xff\xe87\x1b\x0eU\x7f@tbtq\x06.}q\x01.'
p26
F40596657.74340041
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x007\x89N^\x94l\x8f@\xa0@h\xc4\xd0\xd9}@\xd7\x05^q\xab\xff\x8e@\x81g\xcf\x9fw\xce\x7f@\x06R\xeeU\xdb\x89\x8e@\x1c\x05\xb3\xf1\xec\xde\x80@\xc9\xb0\xff\xff\xffO\x8e@\x84C\x00\x00\x00\xd0\x81@\x04\xbf%#\x06\xf5\x8f@b\xbc?\x1f\xab\xbd{@b\xba\x01\x117\xf0\x8f@\xa9\x08q\xc1\x8e\xc5\x7f@NLQ\x9fRz\x8f@r\xda\xe9M\xb9\xde\x80@d\xfcbIw@\x8f@]\xff\xff\xff\xff\xcf\x81@%w\x18b \xe2\x90@\xbb\xcf\xff\xff\xff\xdfz@7\x8a6\x92\x18\x9b\x90@\xf4\xa8|\x10\xb6\xd2~@\x8e\x0f\xd5c\xce[\x90@\xc5\xfa#c\xce\xe9\x80@l\x87zy\x9a\x1c\x90@\xf0\xf6\xff\xff\xff\xcf\x81@\xb5_\x9ct\xa1e\x91@q\xcd\xff\xff\xff\xdfz@\x00\xa9d\x18\xfeG\x91@s\x9bz\xda\x9f\xb4}@w\r\x9e/\x160\x91@\xc2Cz\x11[\x90\x80@_k\x11[\xc8\xe8\x90@\x19\t\x00\x00\x00\xd0\x81@\xb1&\nM.\xf8\x91@p\xd5\xff\xff\xff\xdfz@$\xf4\xd9\x10_\xf0\x91@\xe1\xe8]\xf2\xc18}@\\7hF\x10\xe2\x91@\x0f\x85\xf5\\\x9eK\x80@\x86\x1f\x7f\xabk\xbc\x91@P\x02\x00\x00\x00\xd0\x81@\xc8j\x97\x1d\x83\x99\x92@\x15\xdd\xff\xff\xff\xdfz@H$\xdc\x98\xcf\x90\x92@\xc7\x13\xe2C.\x16}@4*\x19\xac\xfc\x88\x92@\xdf\xbb\x06\xa9\x8c'\x80@\xf3\xc9Z\xc6xx\x92@\xe8\x00\x00\x00\x00\xd0\x81@\xb6\xda!\xdf\x0fB\x93@j\xe1\xff\xff\xff\xdfz@\x8d\xa0~#\x086\x93@T\xd1\xa8\xc3W\xff|@\xf8q*\xc320\x93@\xb3\xb1C\xf05\x1e\x80@\xb1j\xcd\n\xd6'\x93@/\x00\x00\x00\x00\xd0\x81@h\x01\x00\x00\x00\xd8\x93@L\xdc\xff\xff\xff\xdfz@\x1d\x00\x00\x00\x00\xd8\x93@v\xc9m#\xb8\xea|@\x13\x00\x00\x00\x00\xd8\x93@i&\xdeU}!\x80@\xa3s\x90\xa2\xa3\xd7\x93@\x02\xf6\x11\xec\xbc\xcc\x81@tbtq\x06.}q\x01."
p27
F34483938.057178602
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00K\x98\x96\x98U,\x91@\xfc\xbc[\xa0\xd8\xe8\x80@M\x0b\x88\x00\x00\x18\x90@ezz\xcdN0\x80@\x8d\xb5\x08\x00\x00\xc8\x8e@\xbdI\x87f\'\x00\x81@A\x8f\xf8\xff\xffO\x8e@\xe3\\\x14\x00\x00\xd0\x81@_\x98\x9f|U\xa4\x91@\xb9/(:9\xe8\x80@\xd2b>\x00\x00T\x90@t\xce/g\'\x00\x81@M\xef\xe6\xff\xff\xb7\x8f@\xe7\x82[f\'\x00\x81@\xd2\t\xbc\xff\xff?\x8f@\x99,\xfe\xff\xff\xcf\x81@h4\x86\x00\x00\x80\x91@?~\xa8\xff\xff\xdfz@\xe5\xe3\x13\xf1?\x1a\x92@.B\x94\x15\xb0\xbb\x80@K\x97\x04\x00\x00\x90\x90@\x04\xfd\xc0\x00\x00\xd0\x81@\xf0p\xd5\xff\xff\x17\x90@\x98!\xea\xff\xff\xcf\x81@\x1a}r\x00\x00\xf8\x91@\xd4s\xee\xff\xff\xdfz@\xc5\xdb\xebOP\'\x92@\x1c\x93\x17\xf29\x9a\x7f@K16\xb60\x85\x91@\xce\x8c\xd4\x04\x00\xd0\x81@\xce\x1e?\xa9\r\x0c\x91@\x96\x92\xf7\xff\xff\xcf\x81@\xaf\x14U\x00\x00p\x92@\x87V\t\x00\x00\xe0z@n\x16$B\x00`\x92@\xba\xfc\xa8\x9a(\xf3}@\xdaj\x80\x05A\x91\x92@G\x82\x99\x80\xd5\x9c\x80@\x94\x0f\x9146\xfb\x91@"n \xf1\x97\xa4\x81@}z5\x00\x00\xe8\x92@};\x04\x00\x00\xe0z@\xe7 ,\x03\x00\xac\x92@\xb6\xd4\xe3,\xb1\x7f|@\xe7\xd5#\xedm\x07\x93@S\xe4\xe6\xa6"s\x80@[\x88\x08\x16\xe2r\x92@U\xe2\xfd3o\xb6\x81@\xa5\xd9\x1c\x00\x00`\x93@0\xa5\t\x00\x00\xe0z@\xc1\x9b\x97\xf7\x11T\x93@\x96\xc3$\xa6\x9f\xbd|@\xb2\xc3\xdd\xc85\xac\x92@\xd0\x0e\x9d\x88\xefe\x7f@2\x08\xd6\x7f\xdd\xe0\x92@\x0b\xd7)\xf0gV\x81@T\xb5\xff\xff\xff\xd7\x93@\x00\x16\x10\x00\x00\xe0z@U\xc2\xfe\xf9\x11\xcc\x93@s<C\xe0\x9f\xbd|@Y\x92\xe1~5\xf8\x92@\x84>\x0c\x1dx\xf2}@\x11Z\xf2\xb6-I\x93@\x90\xdd\xf2\xc0\xbbT\x7f@tbtq\x06.}q\x01.'
p28
F40569332.000684582
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xf4\xa9'\x07\x8c-\x91@\xcb\xd9\x0fQ\n\xe9\x80@7-7\xb4\xff\x17\x90@\x010\xa1PN0\x80@.\x07z\x1f\x00\xc8\x8e@:K\xc1W'\x00\x81@\x80\xedA\xf5\xffO\x8e@>u\xf6\xff\xff\xcf\x81@\xd9Jn\x1a\x8d\xa5\x91@\x9b\xe6\x7f\xcd\xf7\xe8\x80@\x15j\x17\xe7\xffS\x90@)j\x05\xbd&\x00\x81@)-b0\x00\xb8\x8f@\x8a\xa0\xd8r'\x00\x81@\x18\x9d\x86\x15\x00@\x8f@\xd8p*\xfb\xff\xcf\x81@b\xb9W\xad\xff\x7f\x91@B\x93\xb7&\x00\xe0z@'g\xe2\x81@\x1c\x92@\xf8R\x8a$\xa2\xc5\x80@\x0b<\xd1\xf3\xff\x8f\x90@\x14\xe19j\xff\xcf\x81@\xaf\xc7\x9d\x16\x00\x18\x90@]X\xde\x0e\x00\xd0\x81@\x80x\xf8\xbc\xff\xf7\x91@\xc8\x00\xcf\x05\x00\xe0z@,\x87\x9e\x1d\xbb2\x92@*,\xbb^y\xb3\x7f@\x8d%m\xb5\xf3\x84\x91@\x98P\xe5\x07\xfd\xcf\x81@\x1f\x050\xa9\xdf\x0c\x91@\xf8\xb4\r\t\x00\xd0\x81@X\xe7\x95\xc8\xffo\x92@D\xec\xbe\xf3\xff\xdfz@\xfa\x85u\xd8.b\x92@9\xc45\xd3)\xfa}@\xd0x6+\xed\x92\x92@\x98.\x97-\xed\xa1\x80@ph\xc3p\xa5\xfb\x91@Z\xd9M\xf9\xa2\xac\x81@\xc1\xce\xd7\xd6\xff\xe7\x92@I\n\xaf\xf9\xff\xdfz@\xda\xea\xc5\xdf\xfd\xab\x92@\xcb\x0bl\xb5\xb5\x7f|@\x00i\xe2\xba\xd8\x08\x93@\r\xb4\r\xef\xe4u\x80@\xf6\x9d\xfc\xf7\x9as\x92@\xb8A%|\xd3\xb4\x81@YS\xce\xf4\xff_\x93@\xed,\x9d\xf7\xff\xdfz@\n \x9d\x1d\xc9R\x93@\x16\xad\xbbYz\xbd|@\x9d\xa4\xbcN\xa4\xad\x92@\xef\x89\xee\x8b\x8fo\x7f@c\xffW~\x8a\xe2\x92@\xa7\xcf\x18\xa7GY\x81@n\xddB\x00\x00\xd8\x93@8\x96\xa7\xf4\xff\xdfz@\x89\x90\x08\xdf\xc9\xca\x93@\xbax\x80\xf1~\xbd|@ L\x9bKz\xf7\x92@\xca\xc1\xb5\xab\x18\xf5}@ut\x8e\xaf\xe6H\x93@\xd9_$\x1e\xc6U\x7f@tbtq\x06.}q\x01."
p29
F40588955.913712308
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x11(\xa5\x1e\xb82\x91@\xb3\xeclR\x0f\xe8\x80@h\x8b\xe1\x12\x00\x18\x90@\xcd\xa8\x04\xeeN0\x80@\x99\x98\x9b\xfb\xff\xc7\x8e@\xa1\xfd\x00m\'\x00\x81@\xfcG\x05\x01\x00P\x8e@nR\x11\x01\x00\xd0\x81@\xb4`\xbbvb\xa6\x91@K\xfd\x90\xbcS\x9f\x80@?\x9d\xdf\x06\x00T\x90@\xae\xa5"\x8d\'\x00\x81@\xfe\x11N\xf7\xff\xb7\x8f@\x92\x00\xa9f\'\x00\x81@RSH\xf9\xff?\x8f@i\xfb\x99\x00\x00\xd0\x81@\xf6\x98O\x13\x00\x80\x91@\xc7=\xa7\xf5\xff\xdfz@\x95\xbe\xc7x\xf4\x1e\x92@R\x8c\xf9>K\x88\x80@O\xd7X\x02\x00\x90\x90@\xe1\xa5\xab \x00\xd0\x81@/$R\xfa\xff\x17\x90@q\xaa\x92\xfc\xff\xcf\x81@\xbb\xc0\xea\x0f\x00\xf8\x91@\xe3\x0e=\xfe\xff\xdfz@~\xe0\xbfN\xb5\x05\x92@\x89\xa01\xf4&8\x7f@\x88\x12\xc1\xbd:\x7f\x91@%\n\x99\xa3N\xac\x81@\x17\xe9N\x9d\x8d\x08\x91@\x05\x87\x10\xfe\xff\xcf\x81@u\xb4\xb7\x0c\x00p\x92@(\xd8\x84\x02\x00\xe0z@\x08\x8c^\x7f\xf1\\\x92@x\x98\x80\x94\x1a\xea}@+\x1e\xcc\xc2\xdb\x96\x92@\x1b\x0f\x8e!Hi\x80@i\x10\xf0\x81\xa0\xf6\x91@\x0f\xf3\xa1\x00\x00\xd0\x81@0\x10\xee\x08\x00\xe8\x92@t~U\x01\x00\xe0z@fj<W\x00\xac\x92@uH\'\xf3\xb0\x7f|@\x89\x1e\xc1\xad\x9b\x12\x93@\xdfK\xe4P(Y\x80@\x85\xf8\xf3Qos\x92@W\x8c9\xa0\x00\xd0\x81@\x14\x81%\x03\x00`\x93@,d\xd7\x01\x00\xe0z@\xbc\xb1\xee\xc6\x9eE\x93@/N@N[\xb5|@7y\xec\xf8a\xca\x92@NJ\xa9FM\x1f\x7f@\xc2\xb1\xbf8\x8a&\x93@5\x8c9.\x08Y\x81@a2\xf2\xff\xff\xd7\x93@\xd2\xbe\x92\x02\x00\xe0z@4\xee\x8f%\x9a\xb3\x93@\xdb\x07\xf1#\xbd\x83}@\xbfGT\x8cm=\x93@\xb4\xd7\xf3\xc5^\x96~@\\5FB\xc6\xab\x93@\xdf\x08\x08\xc0\x96\x83\x7f@tbtq\x06.}q\x01.'
p30
F39931271.318535291
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xec\xe8&\xf1n,\x91@t"\x89:\xd6\xe8\x80@\x9d\x06[\xff\xff\x17\x90@E\x8b\x10\xcbN0\x80@\x0f\x13\xf6\xff\xff\xc7\x8e@\x1bO\xcae\'\x00\x81@\xb4}\x08\x00\x00P\x8e@%\xd1\xe7\xff\xff\xcf\x81@\x89n\\\xd8n\xa4\x91@\xb8\xea\x97\x934\xe8\x80@\x05x\xb4\xff\xffS\x90@\xfb\xa5\xfcd\'\x00\x81@$\xc1\x1e\x00\x00\xb8\x8f@\x05K\xffe\'\x00\x81@=\xbfQ\x00\x00@\x8f@_/\x02\x00\x00\xd0\x81@1\x1f]\xff\xff\x7f\x91@`\x8di\x00\x00\xe0z@p\x1a\x1d(b\x1a\x92@\xbb\xc2\xab\xad\t\xbc\x80@\xdf&\xfa\xff\xff\x8f\x90@y@\x15\xff\xff\xcf\x81@\xa3g3\x00\x00\x18\x90@\xe5\x9f\x1a\x00\x00\xd0\x81@\x1e\x10u\xff\xff\xf7\x91@\x98\xd9\x14\x00\x00\xe0z@{R\xfc\x8d\x87\'\x92@\xc0\xcb\x0e\xe7\xf6\x9a\x7f@N!\xd7\x9bR\x85\x91@<\xce!\xfa\xff\xcf\x81@\n\xa6\xca\x94+\x0c\x91@Wf\n\x00\x00\xd0\x81@@\xa5\x98\xff\xffo\x92@\xe8;\xf4\xff\xff\xdfz@f"]\x98?`\x92@\xe3\x11\xd9(\xf7\xf3}@:\xe5\x10\x8ff\x91\x92@s\xd8C?b\x9d\x80@P\xd9}\xc4M\xfb\x91@\x13\xba\xb4I)\xa4\x81@5\xe8\xbe\xff\xff\xe7\x92@?\x8d\xfa\xff\xff\xdfz@.\xa1$\xfc\xff\xab\x92@*\xc0\xc9;\xb1\x7f|@\xb7\x05\x12\x08\x8c\x07\x93@\xb1\xe2\xcf\xdf]s\x80@\xc1U\xd5\x11\x02s\x92@\xb7}\x8c\x02\x01\xb5\x81@\xb0\x1a\xdd\xff\xff_\x93@\xa2\x14\xf4\xff\xff\xdfz@1\xa1\xe7\x83\xe6S\x93@}\xc6e\xd8\x8d\xbd|@\xe7\x0f{\xaa]\xac\x92@\xe8\xa1r\xdb\ng\x7f@s\xe7l!g\xe1\x92@\xc7P\x1e/\xebV\x81@\xf1\\\x00\x00\x00\xd8\x93@\xbe8\xec\xff\xff\xdfz@\x04\xff\xf5\x83\xe6\xcb\x93@\xf4q+\xe2\x8d\xbd|@O\x1f\xa6\x1b\x1e\xf8\x92@\x06\x82\xa7\xeb\xc4\xf2}@\x12i\xce\x06&I\x93@\xf5\'q\xf5\xceT\x7f@tbtq\x06.}q\x01.'
p31
F40569480.919528224
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00P\xca\x7f\xd4u,\x91@\xff\x14\xe4n\xec\xe8\x80@\xa6\x89`\x00\x00\x18\x90@j\xb3(\xcdN0\x80@]\x9b\x05\x00\x00\xc8\x8e@\x01\xbbmf\'\x00\x81@y\x02\xfb\xff\xffO\x8e@\xc65\x0e\x00\x00\xd0\x81@\xb88\xd9\xb5u\xa4\x91@\x9a\x0e%3D\xe8\x80@\xfd\x1d,\x00\x00T\x90@7J\xe6f\'\x00\x81@\xd9\xbd\xed\xff\xff\xb7\x8f@\x90\xa7Nf\'\x00\x81@\x86\x1d\xd0\xff\xff?\x8f@\xef\xc8\xfe\xff\xff\xcf\x81@\xe5V_\x00\x00\x80\x91@\xda"\xc2\xff\xff\xdfz@\x981\xdf[`\x1a\x92@\x84\x02L\x1d\xbd\xbb\x80@\xaem\x03\x00\x00\x90\x90@B\x94\x89\x00\x00\xd0\x81@(\xdd\xe1\xff\xff\x17\x90@~n\xf0\xff\xff\xcf\x81@vJQ\x00\x00\xf8\x91@P\xad\xf3\xff\xff\xdfz@\xe1D\xe5\xd7G\'\x92@l\x19\t|B\x9a\x7f@\xba\x18\x13\x9c<\x85\x91@\x8c\x9en\x03\x00\xd0\x81@\xfa\xa1q\xc4\n\x0c\x91@\xfc\xee\xf9\xff\xff\xcf\x81@\xf6\x7f<\x00\x00p\x92@a\xcd\x06\x00\x00\xe0z@\xec\x8ci\xae\x17`\x92@B\xd9\xcbKu\xf3}@\xaei\xcf\xbf`\x91\x92@s}\xc9\xe0\xd7\x9c\x80@Nso\x9d;\xfb\x91@L\xc8c\x0cR\xa4\x81@\x8c &\x00\x00\xe8\x92@s\x1e\x03\x00\x00\xe0z@\x97\xceA\x02\x00\xac\x92@7m\xd4.\xb1\x7f|@\xc8T\xba\xe7\x88\x07\x93@]\xb5\xde%\xecr\x80@I\xa8\x84\x0e\xefr\x92@\x81#@\rM\xb5\x81@\xbad\x14\x00\x00`\x93@6\xed\x06\x00\x00\xe0z@\xfc\x8f\x90\xfb4T\x93@\x152\x95\x89\xad\xbd|@\xb0Gq1`\xac\x92@FQ\x94\xb6\xfde\x7f@\xee\xf9\xcd\xa3"\xe1\x92@\xaf\x08B\xbbMV\x81@{\xca\xff\xff\xff\xd7\x93@\x90~\x0b\x00\x00\xe0z@\xc1\x11BZ?\xcc\x93@\xa7\x8a\xed\xe1\xb5\xbd|@Pls}H\xf8\x92@\xf0\xb2K\x9b9\xf2}@|\xf3\x9a\xeeKI\x93@9|C\xfeUT\x7f@tbtq\x06.}q\x01.'
p32
F40569396.077860355
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xf6\x01\xe6\x9b\xf5,\x91@\xa0\xf0\xe2\x08\xd7\xe9\x80@\xb8\x02\x00\x00\x00\x18\x90@\x90\xd7b\xccN0\x80@\x10\xfa\xff\xff\xff\xc7\x8e@\xddw1f'\x00\x81@\xe5\xea\xff\xff\xffO\x8e@1#\x00\x00\x00\xd0\x81@\xb4G_\x82\xf5\xa4\x91@\xc1\x95\x86\xd6\xaa\xe8\x80@\xb9\xff\xff\xff\xffS\x90@\xe8h1f'\x00\x81@\xf5\x01\x00\x00\x00\xb8\x8f@eg1f'\x00\x81@\x8b\xf4\xff\xff\xff?\x8f@\x8a\r\x00\x00\x00\xd0\x81@\xb3\x01\x00\x00\x00\x80\x91@\xbc\xb2\xff\xff\xff\xdfz@K\x13&N\x9e\x1b\x92@\x12\xdd\x93[\xe4\xc4\x80@\xb6\x01\x00\x00\x00\x90\x90@\x8e\x03\x00\x00\x00\xd0\x81@\xe6\xfe\xff\xff\xff\x17\x90@\xd1\x04\x00\x00\x00\xd0\x81@b\x00\x00\x00\x00\xf8\x91@+\xd1\xff\xff\xff\xdfz@\x06|\x95\xbf\x176\x92@`\x0e_\xc5\x9a\xb5\x7f@\xd3_;9\x00\x85\x91@\x1e\x00\x00\x00\x00\xd0\x81@\x91a\xe0\xa9\xe8\n\x91@\xee\xff\xff\xff\xff\xcf\x81@Q\x01\x00\x00\x00p\x92@\xb6\xe3\xff\xff\xff\xdfz@g\x8c\x14\x07a`\x92@\xb9*\xd9\xe5d\xf4}@ \x00\xda\xb9\x04\x92\x92@\x198\x94\xe9\xd4\x9d\x80@?\xcd \x05\xa9\xfb\x91@\xe3P\xbd\x849\xac\x81@\x82\xfe\xff\xff\xff\xe7\x92@\xe7\xe6\xff\xff\xff\xdfz@\x8a\xfa\xff\xff\xff\xab\x92@\x9f\xd2\x9e3\xb1\x7f|@\x95\xbeH\x08E\x08\x93@M\x08W\xed\xfct\x80@\xc1\xafy2\x94s\x92@\xe6\xed\xff\x84\x0f\xb5\x81@\x1f\x00\x00\x00\x00`\x93@\xbe\xf2\xff\xff\xff\xdfz@\x10C\xa6\xcd\xe4S\x93@\xff\xe1\t!\x8d\xbd|@A ^)~\xac\x92@w\xa0\xf5\xb5{g\x7f@\x16\x89\xa9dV\xe2\x92@_\xe7K\x02\xafX\x81@\xba\x00\x00\x00\x00\xd8\x93@\t\xf1\xff\xff\xff\xdfz@\x85\x99\xb4\xcd\xe4\xcb\x93@\xb4w\xdd$\x8d\xbd|@Z\xcb\x1b#\x1d\xf8\x92@j\xdf\xbf\xff\xc7\xf2}@\x19\xd2:\xe2\xedH\x93@X\xce\x80\xdc\x9bU\x7f@tbtq\x06.}q\x01."
p33
F40595886.880491495
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x07\xc2t?\xb4,\x91@6\xce\xb5\xa6\xe9\xe8\x80@\xd1+gC\x00\x18\x90@\xcc\xc6]=O0\x80@\xf1^h\xe7\xff\xc7\x8e@\xdc\xee\xf5u'\x00\x81@\xff\xceL\x08\x00P\x8e@\xf1\x80\xf7\x00\x00\xd0\x81@\xf4\xe7\xf9J\xb3\xa4\x91@6\xca\xa4\xf7\xd3\xe8\x80@\x8a\xbc%\x17\x00T\x90@\x04\xaa\x05\xfa'\x00\x81@\x87MH\xd8\xff\xb7\x8f@i\x03-^'\x00\x81@[j{\xeb\xff?\x8f@\xafM\xb4\x03\x00\xd0\x81@\xde\x98\xd0H\x00\x80\x91@9\xeb\xc2\xdc\xff\xdfz@\xdd\x85\x80K\\\x1b\x92@\x11\xdb\xb8I \xc5\x80@\xe8\xd6\xff\t\x00\x90\x90@9\xcaB\x81\x00\xd0\x81@C\xb9\xdc\xeb\xff\x17\x90@n$\x02\xf3\xff\xcf\x81@j\x86_;\x00\xf8\x91@\xca\x90\x9e\xfa\xff\xdfz@\x96\xa4aR06\x92@\x8dh\xccw\x8e\xb6\x7f@\xc9 t\xea\x84\x84\x91@\x83\xe9\xad\x9e\x02\xd0\x81@\xce\x88vFU\x0c\x91@\x01\xa9S\xf8\xff\xcf\x81@\xe6G\x950\x00p\x92@LM\\\n\x00\xe0z@w\x98f\x99\xc9`\x92@\x0f=\x85\x1f\xb8\xf5}@\x07\xdf\xe1\x02\xca\x91\x92@\x92\xe1\xa2\xbd~\x9e\x80@2\x95\xa7\\/\xfb\x91@\xf8]j\xbbR\xac\x81@\x0cf\x93#\x00\xe8\x92@12\\\x05\x00\xe0z@[\x198\xdc\x01\xac\x92@C\xf5nB\xad\x7f|@\x88\xe0\xb4z\xd2\x07\x93@\r\xd3\xd7\xe0\xc5r\x80@J\xaa\x8f\x8f\x16s\x92@\xd3\xcd\xd2@\xd6\xb4\x81@j\xfdk\n\x00`\x93@<\xa5E\x07\x00\xe0z@\xfe\x05\xba\xbd\x8fS\x93@\xf0\xbdGUX\xbd|@\x7f\xb6\xc1o\xba\xac\x92@\xa8\xfb\xf7\x0f^i\x7f@\xdcK\xdf\xbcl\xe1\x92@\xbf\x82\x96<{V\x81@\xd6\x81\xc6\xff\xff\xd7\x93@\xf5N\xfe\t\x00\xe0z@\xfc)\x8f|\xae\xcb\x93@/r\x06\xeaa\xbd|@\x0e\xe2\xac\x84\xec\xf7\x92@\xac\x1aw\x19U\xf3}@\xfa\xd5.)jI\x93@*l\x03\xb2\xafS\x7f@tbtq\x06.}q\x01."
p34
F40596824.042264253
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00m\xd9\x19\xac\xc7,\x91@9T\xb6\xed\x13\xe9\x80@\xc8\xca\x0e\n\x00\x18\x90@\x89&|\xddN0\x80@m\xfa\x99\xfc\xff\xc7\x8e@\x81\x16\xc9h\'\x00\x81@\xd1\x14"\x01\x00P\x8e@a@9\x00\x00\xd0\x81@!\x19\x9b\x80\xc7\xa4\x91@\x98\xef\x8c0\xba\xe8\x80@\x0c\xd9\x87\x03\x00T\x90@\x11\x96\x08|\'\x00\x81@\x10\x01W\xfa\xff\xb7\x8f@\xce\x86Be\'\x00\x81@\x92\xe5\xd2\xfc\xff?\x8f@\xc9\xd1\x81\x00\x00\xd0\x81@ \xc3\xcd\n\x00\x80\x91@\x98l\xab\xfa\xff\xdfz@0\xdcY\xdcu\x1b\x92@\x13\x1f\x84]@\xc5\x80@\x0e\xd4k\x01\x00\x90\x90@\x89\x98\xf6\x12\x00\xd0\x81@\x815\xfe\xfc\xff\x17\x90@\xef\xe4\x14\xfe\xff\xcf\x81@\x92\xec\xd5\x08\x00\xf8\x91@\xf1i,\xff\xff\xdfz@\xf6\xf8\xfei|6\x92@\xffk"\x7f\xdc\xb6\x7f@=\x12#\x17\xb9\x84\x91@\xb0\xce\x86c\x00\xd0\x81@\x9e\xdd\xa5x\x17\x0c\x91@3b\xe3\xfe\xff\xcf\x81@}\x800\x07\x00p\x92@\xc0\xd9\x7f\x01\x00\xe0z@\xf5Rpe\xc2`\x92@8-C\xf3\x9e\xf5}@~\xf1~\xdb\xda\x91\x92@\x8a9t\xde"\x9e\x80@d\x1d;\xa9g\xfb\x91@\xb6\x11\xd0\x1d\x87\xac\x81@T\xed8\x05\x00\xe8\x92@\xa6y\xc6\x00\x00\xe0z@\x8b\xf5aF\x00\xac\x92@\xe6\xbfs\x9e\xb0\x7f|@m\xa6\x05\x87\x05\x08\x93@uK\x08\x86Et\x80@JW&\xb3Rs\x92@\xc4\xc5R\xd66\xb5\x81@\xc0\xa4\x97\x01\x00`\x93@S\xc6\x10\x01\x00\xe0z@\x87@\xf6\xb0\xeeS\x93@n\x86\x15<\x8e\xbd|@\xe04q*\xe5\xac\x92@G\x8f_\xd3\xa2h\x7f@\xb9\x17\x8f\xa6\xdd\xe1\x92@iV\x03\t\xd4W\x81@\xcc\x91\xf7\xff\xff\xd7\x93@\x0e\xeby\x01\x00\xe0z@\xc5\xe1H\x88\xf0\xcb\x93@\xea\xfa_\xbf\x8e\xbd|@\xb1\xeb\xc7 "\xf8\x92@\x15\xec\x00\xc5\xb4\xf2}@\x8bW\xb8\xbc\rI\x93@\x90\xcc\xaa\xe4&U\x7f@tbtq\x06.}q\x01.'
p35
F40596716.988707654
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00C4\xea\x7f"-\x91@6:\xe1\x7ff\xe8\x80@\xd9D*\x00\x00\x18\x90@\xa1Q\xba\xccN0\x80@W\x95\x03\x00\x00\xc8\x8e@\xd5gLf\'\x00\x81@;\xab\xfd\xff\xffO\x8e@%d\x06\x00\x00\xd0\x81@x]{e%\xa5\x91@\r\xbb\x08\xeet\xe8\x80@-\xd7\x13\x00\x00T\x90@a\x96\x7ff\'\x00\x81@8o\xf9\xff\xff\xb7\x8f@Z\xfb>f\'\x00\x81@%\xc8\xea\xff\xff?\x8f@\xc9N\xff\xff\xff\xcf\x81@#\x91)\x00\x00\x80\x91@l\xbe\xe4\xff\xff\xdfz@Jm\xaen\x08\x1b\x92@\xb1\x9e\xf9O\x9a\xbb\x80@xL\x01\x00\x00\x90\x90@l\xdd:\x00\x00\xd0\x81@!\xfa\xf2\xff\xff\x17\x90@\xc9J\xf9\xff\xff\xcf\x81@k\xa0#\x00\x00\xf8\x91@\xc9\x9a\xfa\xff\xff\xdfz@z\x87\xb4\x829(\x92@\x9d\x01v\x9d\x14\x9a\x7f@E\x1aG\xb5\x86\x85\x91@\x93\xac\x7f\x01\x00\xd0\x81@<\x14\xef5e\r\x91@yn\xfd\xff\xff\xcf\x81@eQ\x1a\x00\x00p\x92@\x01\xe1\x02\x00\x00\xe0z@\x1c!\x17\xd4V^\x92@K\x9d\xa3\x15\x9e\xed}@e\x9a\n#\x0b\x92\x92@\x1dj\xf0\xf1\xd7\x9c\x80@\x7f\x97\x14L\x92\xfb\x91@\xef\xa8i\xb5\x82\xa3\x81@\xd9e\x10\x00\x00\xe8\x92@\xe3d\x01\x00\x00\xe0z@JA\xfb\x00\x00\xac\x92@a\xc7\x881\xb1\x7f|@}kq\xb3\xf0\x07\x93@\xb5R\xee\xe5\x16p\x80@\xc35\xd4\xa05s\x92@A]\x1aAU\xb6\x81@\xfb\x1c\t\x00\x00`\x93@h\x02\x03\x00\x00\xe0z@v\xbe\xc9.\x84R\x93@\xc2\xbf\xa6\xf5\xf5\xbc|@E\xbc\xddm\xb6\xa9\x92@Pl\xdc\xdf\x1dc\x7f@\xe8\x952\x1a\x8f\xe0\x92@\xf0\x8b\xff\xfdtS\x81@\xa4\xea\xff\xff\xff\xd7\x93@\x11\n\x05\x00\x00\xe0z@\x88\xa2\x96D\x02\xd0\x93@\x14+\xe2[X\xbf|@\x05\xcba\x97_\xf7\x92@\xa74a\xfc0\xf5}@\x8b\xa5\x95rHJ\x93@\x0f\x97m&4P\x7f@tbtq\x06.}q\x01.'
p36
F40565782.293327332
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x10\xd4\xc0\xcc1,\x91@\xd9B*\xb3\xc8\xe8\x80@\x07*\xd5\xff\xff\x17\x90@\xbb\xdf\x0b\xccN0\x80@\x06\x05\xfe\xff\xff\xc7\x8e@\x13\x99\x17f'\x00\x81@\xb4\xb4\x01\x00\x00P\x8e@C6\xfa\xff\xff\xcf\x81@\xafM\xc3\xcf1\xa4\x91@k\xd29\x97\x80\xe8\x80@G\x85\xec\xff\xffS\x90@\xf9\xe3\xe0e'\x00\x81@?b\x08\x00\x00\xb8\x8f@\xdfF%f'\x00\x81@\xd3\x9b\x14\x00\x00@\x8f@\x0c\x89\x00\x00\x00\xd0\x81@\xca\x8f\xd5\xff\xff\x7f\x91@\x91\xdc\x1a\x00\x00\xe0z@\x0e\x8d\x00\xae\x17\x1a\x92@\x0f,\xed\xf7\xc6\xbb\x80@\xbe2\xfe\xff\xff\x8f\x90@\xa1I\xc2\xff\xff\xcf\x81@\xc1-\r\x00\x00\x18\x90@\xc5\x06\x07\x00\x00\xd0\x81@\x1f\xd3\xdb\xff\xff\xf7\x91@\xba\x05\x05\x00\x00\xe0z@\xd6'W\t\xca&\x92@\xad\xaf\xa7\xa5>\x9a\x7f@\xb8\x10\xe8l\x89\x84\x91@]\x1fw\xfe\xff\xcf\x81@\x04\xc1=\xdb\x05\x0c\x91@C\xe0\x02\x00\x00\xd0\x81@S\xfb\xe4\xff\xffo\x92@\x12\x8e\xfc\xff\xff\xdfz@\xf5\xb5\x18+\x99`\x92@\xd2\x84\x1d\xc3I\xf5}@*\x9eC\x1a\x00\x91\x92@\xd0\x9dX\x99n\x9b\x80@\xb9\x89\xe43\xc8\xfa\x91@\xa6B3\xa8\xf5\xa6\x81@\xd5\xd9\xee\xff\xff\xe7\x92@\xc9G\xfe\xff\xff\xdfz@\xb5I\xfd\xfe\xff\xab\x92@\x911\xc15\xb1\x7f|@aR\xbb.{\x07\x93@a\x99\xb4\x88\xd9t\x80@\xc3\x9cD\x7f\x8br\x92@\x05\xe8\xda&j\xb6\x81@\x7f\n\xf7\xff\xff_\x93@\xaf\xaa\xfc\xff\xff\xdfz@\x00\xbb\x16m'V\x93@\x0f\x96\xa3\x07\x9b\xbe|@/~Y\x15\xea\xad\x92@\xec;+\xbc\x83d\x7f@p?\xe8\x0b\xed\xe0\x92@S\xf6Py!X\x81@\x04\x19\x00\x00\x00\xd8\x93@\x13\x94\xfa\xff\xff\xdfz@p\x10)IW\xce\x93@b\x82Bd}\xbe|@1N\xbe\xecP\xf9\x92@q\xc5c.\xeb\xee}@\x90q\xecg\xcdH\x93@\x10\xd7X\xef\x03W\x7f@tbtq\x06.}q\x01."
p37
F40566073.391825721
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00~\x11\x8fgb\xc2\x90@i\xea{\xe2Sf\x80@\xf8\x93\xcc\xbb\x08\x18\x90@\x15\x8b\xf6\x1a?0\x80@\xe9\xeeb\xadM\xc0\x8e@!\xef2\xd5\xb5\xfb\x80@\xb4^\x00\x00\x00P\x8e@\xf4\xb5\xfe\xff\xff\xcf\x81@3\x0eM\x0b\xb22\x91@\xdaF\xffF\x97\xfb\x7f@\xa6\xe8\r\x00\x00T\x90@H\n\xf0e\'\x00\x81@\xaa\xa0d\xadM\xb0\x8f@En3\xd5\xb5\xfb\x80@j\xc7\x03\x00\x00@\x8f@cs\xff\xff\xff\xcf\x81@m\xb4\xf0x\xff\x7f\x91@\xf4K\x05\x00\x00\xe0z@\x18@\xce\xad\x05\xa6\x91@%d\x13\x1b\xc3H\x80@\xdf^\x03\x00\x00\x90\x90@\x88\xbf\xf4\xff\xff\xcf\x81@W]\x02\x00\x00\x18\x90@P\x00\x01\x00\x00\xd0\x81@p\xdf\xf1x\xff\xf7\x91@\x07\xb5\x01\x00\x00\xe0z@\xf1\xafh\xd3}\xd5\x91@\xec\xb8\xc9\x00%\xba~@\x02J\x99W\x96a\x91@{>3\x1d~)\x81@kaI\x0c\x08\x08\x91@Bx\x00\x00\x00\xd0\x81@\x15c\xf3x\xffo\x92@\t\xec\xff\xff\xff\xdfz@\xe9\xf08C`=\x92@0\xe5%\xfa\xe0\xc8}@\x1a`\xf2\xc6\xf4#\x92@\xdd\xcdc\xa8`\x1e\x80@\xfe#\x13mS\xcc\x91@\xc3\xc3\xff\xff\xff\xcf\x81@\x9a\xe4\xf4x\xff\xe7\x92@\xe7C\x00\x00\x00\xe0z@ \xba\x08t\xa9\x9d\x92@3;\xafJS\x9d|@\xb6\x16\xf0\xf4k\x95\x92@wp\t\xe1\x98\xa1\x80@"\x92\x1b\x07\x13c\x92@WH\xd9\x98\xb7\xbd\x81@\xd5\x91\xfe\xff\xff_\x93@\x84\x14\x00\x00\x00\xe0z@g\xaf\x0c\x8f~-\x93@MP\x18\xa3\x82\x97|@\'\xc0c\x9e=\xd3\x92@\x85\xf0I\\\xe6\x9d\x7f@\x04\x18\rx\xeb\x0c\x93@\x92\xfa\x8c\x02\x96\xa2\x81@\xfe\xfe\xff\xff\xff\xd7\x93@]\xfd\xff\xff\xff\xdfz@.\x05\x00\x00\x00\xd8\x93@d\xc1\x893\x00\xc0|@\x19\x8e\xe7\x02\xa0\xb7\x93@@L\xdbp\x1f\xe5~@k\x1b8\x9eq\xa3\x93@\xfe\xd3\xd6\xa7\x83\xd5\x80@tbtq\x06.}q\x01.'
p38
F38744954.99650684
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00?\xea$\xdd\xbb/\x91@\xd9\x94\x8e\xd6\x8d\xe5\x80@"\'\xdc\xff\xff\x17\x90@X6\x11\xccN0\x80@\xcd\xc7\xf3\xff\xff\xc7\x8e@Na\x13f\'\x00\x81@7 \x05\x00\x00P\x8e@\x05:\xf8\xff\xff\xcf\x81@}\xdc\xe7\xa3\x11\xa7\x91@\x11\x85\xba(\x9d\xca\x80@0\xa8\xec\xff\xffS\x90@\xc1\xdd\xf6e\'\x00\x81@{<\xfb\xff\xff\xb7\x8f@?\x84\x1df\'\x00\x81@#c\x15\x00\x00@\x8f@+c\x01\x00\x00\xd0\x81@p\x1e\xdf\xff\xff\x7f\x91@0B\x19\x00\x00\xe0z@\t\xc3\xaf\xe6]\x1e\x92@o-Au]\xb0\x80@`m\x01\x00\x00\x90\x90@\x05L\xd9\xff\xff\xcf\x81@\xc3\xb6\n\x00\x00\x18\x90@\xa7\xca\x04\x00\x00\xd0\x81@\xb2\xd2\xe2\xff\xff\xf7\x91@f\xd9\x05\x00\x00\xe0z@R-*%-\x1c\x92@\x9d\x02\xb9\xdb|\x80\x7f@\x07\xa4\xea\xedM\x8e\x91@\x97t\xd7\xfe\xff\xcf\x81@\xc6\xa3\xd1w\x06\x16\x91@\xbf\x8d\x01\x00\x00\xd0\x81@@\xf5\xeb\xff\xffo\x92@\xf08\xff\xff\xff\xdfz@s]\x1edxc\x92@\xc8\xc3\x1a\xb6b\xfe}@\xf2\x874\xc1\\\x96\x92@\x17d\x15yx\xad\x80@\xc8\x13\xbbT\x9c\x04\x92@"\x17sU\xfa\x9d\x81@\xe4\x0f\xf5\xff\xff\xe7\x92@Y\xcd\xff\xff\xff\xdfz@\xc7\xe9E\xff\xff\xab\x92@\xd2"?5\xb1\x7f|@>0R_\xbb\n\x93@\xee\xa3\x93\x1bIn\x80@z\x1d\xb5\xe0\xea~\x92@\x85\x8a\xb5>\xdf\xbb\x81@\xb7\t\xf7\xff\xff_\x93@(x\xfe\xff\xff\xdfz@a\xa7\xbe/\xf8I\x93@\x81\xe4\x1c\x92!\xb8|@\x9e>\x19\x89n\xaa\x92@\xb8GCX\x9b\x81\x7f@\x8a\xc2\x182\xe9\xeb\x92@Z\xfa:BsW\x81@\x84\t\x00\x00\x00\xd8\x93@\xef\xcb\xfc\xff\xff\xdfz@<\x8aq\x03\xf6\xcd\x93@\xe7@\xa3\x93? }@\xdeJ}O\xf6\xf2\x92@2\xa6\x0c\xf4\xe9\x02~@ei\xa1\xb9\xb8N\x93@\xde\xc7\xb6#.@\x7f@tbtq\x06.}q\x01.'
p39
F40437167.783711605
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x03\xbb\x95\x14G3\x90@\x94Q\x89\xc9f*\x7f@p\x7f\xe0K\x0c\x94\x8f@@\xbe,u\xfc\x1a\x80@+\xbc\xff\xff\xff\xc7\x8e@\xdcv\r\xce\xe8\xff\x80@q\x88\xfe\xff\xffO\x8e@t\xa9\x01\x00\x00\xd0\x81@\xbd\xcc\x8c@Ga\x90@v\xce'\x1aTi}@\x9e\x01\x8d.\r`\x90@\x81)\xa1h\xf2s\x80@Q\x85w\xaeD\xe2\x8f@\x13X\x84\xee\x9d\xfe\x80@\xaf\xac\xfc\xff\xff?\x8f@\xd6\xf4\xff\xff\xff\xcf\x81@\xb7\x14z\x02\xe1O\x91@#\x05\xfd\xff\xff\xdfz@\x15\xd9\x1f;\x1d\xdb\x90@\x174\xcfM\xb5&\x7f@\x06\x11^\x177\x95\x90@3b\xb0\xdd\xd2K\x81@\x95\xd2\x89\xcb\x01,\x90@h\x9d\xff\xff\xff\xcf\x81@\xc6v|\x99|\xd6\x91@\xee\xac\xfe\xff\xff\xdfz@\xbb\x04\x94\xe2\xdb\x88\x91@&\xa4&\xaf*Q~@\xd53\xcbs\xf5)\x91@\x91\xba\x07\x14\x96\xee\x80@\xa9z\xf4\x07|\xfd\x90@a\xf7\xff\xff\xff\xcf\x81@l\xc8\xe5\xa5\x82N\x92@\x1cM\xff\xff\xff\xdfz@\xff\xf4\x14\xc0\x16\xf9\x91@L\x9aC\x8d\xdfc}@k\xe3[\xaeM\xb7\x91@#E\xd7H;\xb5\x80@Z\xc3\x83\x94L\x88\x91@\xac\x05\x00\x00\x00\xd0\x81@\x97\x9b\xe8]\xd0\xc9\x92@\x90N\xff\xff\xff\xdfz@\x8fF\xd2TZ\xac\x92@\xb3\x9e\xdf\xf4\x0e\xb4|@k\xa8B&\x88\x86\x92@\x89\x85B\xc3V+\x7f@?\xb4\xc9\x00\xaeF\x92@n\x1d\x00\x00\x00\xd0\x81@\xb0\x10\x83AS_\x93@\x1dd\xff\xff\xff\xdfz@\xbd\x8dJ\x02\xe7B\x93@n\xbb\t*\x1f\xb3|@\x1cU\x11\xc9\xf91\x93@/\xb1\x05\xf61\xbb~@\xea\x179\x06d\x19\x93@\xe0\x04\x00\x00\x00\xd0\x81@e\x04\x00\x00\x00\xd8\x93@\xa5j\xff\xff\xff\xdfz@\xfb\xff\xff\xff\xff\xd7\x93@\x03r\xaed\xb5\xe4|@<\x02\x00\x00\x00\xd8\x93@?p% \xcc\x01\x7f@\xae\x00\x00\x00\x00\xd8\x93@nN\x9cK\xdf\xa9\x81@tbtq\x06.}q\x01."
p40
F36135746.915875092
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x12\xe9\xdf~q,\x91@a\xe1\xd1\xad\xed\xe8\x80@\x1e\x1c\xff\x00\x00\x18\x90@o\x97k\xceN0\x80@\x89\x97\x0c\x00\x00\xc8\x8e@\xb2\x88\xcef'\x00\x81@]\xdd\xf3\xff\xffO\x8e@/\xae$\x00\x00\xd0\x81@\xa6\xe8\xb6[q\xa4\x91@\x1a\xef\\@?\xe8\x80@D\xfcs\x00\x00T\x90@\x92\xf8\x10h'\x00\x81@\x82\xba\xcd\xff\xff\xb7\x8f@1S|f'\x00\x81@\x9c\xad\x82\xff\xff?\x8f@c\x13\xfd\xff\xff\xcf\x81@ml\xfc\x00\x00\x80\x91@Ne]\xff\xff\xdfz@b\xe8\xd4\xd3]\x1a\x92@&&hk\xcb\xbb\x80@\x12\xb8\t\x00\x00\x90\x90@K*n\x01\x00\xd0\x81@S\x85\xb0\xff\xff\x17\x90@\xa2\xa5\xd6\xff\xff\xcf\x81@|\t\xd7\x00\x00\xf8\x91@}\xed\xdf\xff\xff\xdfz@\xdd\xfc\x04#E'\x92@\xaf9\xd9/_\x9a\x7f@\xc3n\xea\x95A\x85\x91@\x7f]\x17\t\x00\xd0\x81@\xed9\xa3]\x04\x0c\x91@\x88\xa5\xef\xff\xff\xcf\x81@Vd\xa0\x00\x00p\x92@e\x9c\x12\x00\x00\xe0z@t\xb3\x08\xb47`\x92@\x7f@~h\xdd\xf3}@?\x05\xd4\x10b\x91\x92@~\x8bt\xa6!\x9d\x80@\xbe\xc3YDB\xfb\x91@\x12\xa1\xd6\xabd\xa4\x81@bze\x00\x00\xe8\x92@B\xa5\x08\x00\x00\xe0z@+(\xfd\x05\x00\xac\x92@\x10\x98\xeb&\xb1\x7f|@n\xff\xd6|\x8a\x07\x93@3\xee=\x1e<s\x80@ ]-I\xf7r\x92@1\x95\xbd\x87%\xb5\x81@\x12\x965\x00\x00`\x93@\xa1\x9c\x12\x00\x00\xe0z@N\x81\x104\x15T\x93@\x9e\xd6Q\xa8\xa0\xbd|@\xb4\xbc\xf5\x03o\xac\x92@66\xa4R\x9ef\x7f@\x81\x0cwrI\xe1\x92@\x11a\xb3\xe0\xb6V\x81@;o\xff\xff\xff\xd7\x93@d\xb1\x1e\x00\x00\xe0z@\xebk#4\x15\xcc\x93@\xa6GQ\xa6\xa0\xbd|@\x16\xf7#A7\xf8\x92@\xbe\x15^\x15r\xf2}@X`\x93\x8e1I\x93@F\x15\xc9\x10\xaeT\x7f@tbtq\x06.}q\x01."
p41
F40569454.525642619
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x95\xc8\xf9\x8e\x9d,\x91@Iq\xb1\x18W\xe9\x80@+\xe4j\x00\x00\x18\x90@eeV\xcdN0\x80@\x17\r"\x00\x00\xc8\x8e@\xb3\x98\x8df\'\x00\x81@\xfc+\xef\xff\xffO\x8e@\xa3@\x18\x00\x00\xd0\x81@\x1cgQ\x9b\x9d\xa4\x91@6?I.Q\xe9\x80@\xe0]8\x00\x00T\x90@\xdcm\xe4f\'\x00\x81@LL\x06\x00\x00\xb8\x8f@\x99Xmf\'\x00\x81@x\xa3\xbe\xff\xff?\x8f@\x04\x1f\xfa\xff\xff\xcf\x81@\x83rc\x00\x00\x80\x91@\x94\x06\xb4\xff\xff\xdfz@\x00q\x7f\xb0$\x1b\x92@\x0c\xfb\xde\'j\xc3\x80@ho\xfc\xff\xff\x8f\x90@\xb3\xd3w\x00\x00\xd0\x81@\x0f\xe3\xdd\xff\xff\x17\x90@\xa7\xc9\xf0\xff\xff\xcf\x81@\x01{W\x00\x00\xf8\x91@\xf2\x83\xef\xff\xff\xdfz@\xa1\xd3!$11\x92@\xb6\xb7\x9e$\xef\xad\x7f@\x0e\x8bW\x1ct\x83\x91@\xf7H\x96\x03\x00\xd0\x81@\xfe7\xb2Ks\x0b\x91@D\x90\xfc\xff\xff\xcf\x81@\xc4\xd0<\x00\x00p\x92@\xacR\x02\x00\x00\xe0z@p\xdaN\xbb9_\x92@\xee\xafL\xbb\x9f\xf0}@\xe3H3\x91\xfa\x91\x92@\x10\xf5V<\xf8\xa1\x80@\xc9\x80s\xfb\xfa\xf9\x91@\x1fw\xf0\x00\x19\xaa\x81@\x99|!\x00\x00\xe8\x92@n\x8d\x00\x00\x00\xe0z@\xba\x9c9\x02\x00\xac\x92@l\xca\xe5.\xb1\x7f|@?\xect\xd7\xda\x07\x93@\xbf\x83\xbcN\xeft\x80@)\xf2~.\xe3q\x92@\\r\xda9\x02\xb5\x81@\nN\x1a\x00\x00`\x93@ft\x05\x00\x00\xe0z@\x97\xf8"y\xf6N\x93@\xb5G\xc2}u\xbb|@\x13\x9dY\x90\xaf\xa8\x92@\xaa\x98\x95E]l\x7f@\x17\x93\xc1xn\xe0\x92@\xa3\xc1\x15\xe0\x9fW\x81@\xe4\xd5\xff\xff\xff\xd7\x93@\xc8\x04\x0b\x00\x00\xe0z@\x94(\xa8y\xf6\xc6\x93@\x8e\xe7\xb7wu\xbb|@\x87\xfc\x89\xcfu\xf5\x92@\xc7\x8c\xf2\xbbn\xfb}@~I5B\x99H\x93@C\xb2\xb3\x85\xb5U\x7f@tbtq\x06.}q\x01.'
p42
F40580337.761784621
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00j\xe4\x12^\xc3,\x91@\xb4\xf2\xea\xed\t\xe9\x80@4\x01\x00\x00\x00\x18\x90@T\xbdb\xccN0\x80@\xf5\r\x00\x00\x00\xc8\x8e@\xb9I1f\'\x00\x81@\x93/\x00\x00\x00P\x8e@\xb1\xb0\xff\xff\xff\xcf\x81@O\x00sW\xc3\xa4\x91@S\x88\xb4.\xba\xe8\x80@a\x07\x00\x00\x00T\x90@_c1f\'\x00\x81@\x7f\xfc\xff\xff\xff\xb7\x8f@5o1f\'\x00\x81@)\x1a\x00\x00\x00@\x8f@{\xe1\xff\xff\xff\xcf\x81@#\xfb\xff\xff\xff\x7f\x91@(\xae\x00\x00\x00\xe0z@1F\xeb\xc8p\x1b\x92@^~\xfc\xbd1\xc5\x80@:\x01\x00\x00\x00\x90\x90@\xf7\xf7\xff\xff\xff\xcf\x81@\xc9\x02\x00\x00\x00\x18\x90@$\xf5\xff\xff\xff\xcf\x81@K\xfe\xff\xff\xff\xf7\x91@\x90i\x00\x00\x00\xe0z@\xbf^\x85\x16r6\x92@\xfa\x82\xb3{\xb3\xb6\x7f@\xcf\x1b\xabn\xb2\x84\x91@\xb6\xff\xff\xff\xff\xcf\x81@\xe3.\xef\xff#\x0c\x91@Q\x00\x00\x00\x00\xd0\x81@O\xfc\xff\xff\xffo\x92@\xbe?\x00\x00\x00\xe0z@2\xd7\xe6]\xb5`\x92@x\x1d\xd0\x96t\xf5}@x\xe2\xb0%\xd6\x91\x92@T\xc9*\x8f\x15\x9e\x80@\x9a_#\xe0_\xfb\x91@\x95\xe6G\x8fw\xac\x81@\xc6\x02\x00\x00\x00\xe8\x92@\x938\x00\x00\x00\xe0z@\xca\x02\x00\x00\x00\xac\x92@\x1d(\x9d3\xb1\x7f|@\xc4\x17\xf3Z\xfd\x07\x93@B\x0c\xc8\xcf#t\x80@t\x9d\xc1.Ks\x92@"]\xa2HF\xb5\x81@\xa3\xff\xff\xff\xff_\x93@\xe0\x1d\x00\x00\x00\xe0z@J\x18\xc1\xee\xedS\x93@\xf0\xc2v\xc5\x90\xbd|@H\xf5Js\xd7\xac\x92@\xa0V\x10\x1e{h\x7f@\xf3\x98\xa2q\xc9\xe1\x92@\x80po\'\xa7W\x81@]\xfe\xff\xff\xff\xd7\x93@\xb9!\x00\x00\x00\xe0z@\x0c\x15\xc1\xee\xed\xcb\x93@\xa5\xc5v\xc5\x90\xbd|@\xd2\x15d\x15"\xf8\x92@\x1bD\xdd\xba\xb7\xf2}@\x1d8\x9f\xfa\x15I\x93@0Rj\x0b\x0bU\x7f@tbtq\x06.}q\x01.'
p43
F40596657.813790791
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x9c\xa2-*\xed\x1c\x91@\x87\xa9\xc1\xd7\n\xd8\x80@\x8aBM\xbbh\x18\x90@"\xafM\xad\xc70\x80@w\xc2T\x06\x00\xc8\x8e@\x00\xbf\xc0^\'\x00\x81@7\xdb\xd4\xfd\xffO\x8e@;\x91-\xff\xff\xcf\x81@\x0fqT=.\x9b\x91@\xb5w\x87\xa2m\xcb\x80@\\\x9a|\xcahT\x90@\xcd\x8d\xc2>\xa0\x00\x81@\xbe\x97t\x0b\x00\xb8\x8f@\xaa\xfd\xe0f\'\x00\x81@\xf0\x11\xec\x07\x00@\x8f@ZC(\xff\xff\xcf\x81@\xdaU\xc1\xe6\xff\x7f\x91@Ds\xd2\x0c\x00\xe0z@"\x8b\x1d\xc7\xda\x12\x92@\xdc\x90\x8aP\x11\x94\x80@}\x04\xc6\xa3\xd1\x90\x90@\xfa\x98\n\xd5\xff\xcf\x81@\xfa5\xff\x06\x00\x18\x90@\xa4\x0cy\x04\x00\xd0\x81@\xac\xe2#\xeb\xff\xf7\x91@\x86\xca\xda\x01\x00\xe0z@V9\xf86\xda\n\x92@1\x124\xe9\x16H\x7f@.\x9c:\x93\x06\x97\x91@\xd9\x0bL\xea\\\xce\x81@\xdcY\xd7\xd8\xc0\x1d\x91@\xa1=\x8d\x02\x00\xd0\x81@\x08\x9bC\xef\xffo\x92@\xfbCw\xfc\xff\xdfz@\x10\xb6\xb5U\'Z\x92@.p\xb5\xa6A\xdf}@C\x96XSw\x8b\x92@6\x93*\xd5j\x8b\x80@v\x91\r^J\x10\x92@>\x183\xff\xff\xcf\x81@ \xce!\xf4\xff\xe7\x92@1}\x07\xfe\xff\xdfz@\x9c(\x16\x8e\xff\xab\x92@ar \x1c\xb2\x7f|@\x1b\xbb\x7f\xbb\x85"\x93@:@o\xee\x19c\x80@\x94\xab\t\x99\xe9\x86\x92@\x90g\xc8\xba\xbe\x8e\x81@\xaa\xc4\xfc\xfb\xff_\x93@\xf9\xda_\xfd\xff\xdfz@O_\xe8n\x8aC\x93@W\xaf\x0e\x94\x85\xb2|@3\xb4\x0e5\xc2\xbe\x92@\xde\x17\xa0\xc1\x1db\x7f@O\xc2kM0\r\x93@\x96\x84\xfb\xe01\x87\x81@M\xa4\x13\x00\x00\xd8\x93@\x96fX\xfc\xff\xdfz@\x134\xaf\xf0\x13\xb1\x93@\xd2\xe9j\x8cPw}@(\xf5\xd6\x92i+\x93@V\xa1\xec\xb83\x8b~@}zcW\xf7\x9d\x93@|\xb7\xa7\xc8[n\x7f@tbtq\x06.}q\x01.'
p44
F40007650.579874016
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xe50y\x93-\x13\x91@\x81\xb9\xdc\x85\\\xdd\x80@\xcf\x04\x12\xa1\x1a\x18\x90@\xb0E\x90\xf0/0\x80@\x8b\xf2\xe2c\xe4\xc7\x8e@u\xd8\xdc\x93\xf7\xff\x80@\xe2\x06\x00\x00\x00P\x8e@\x95\x11\x00\x00\x00\xd0\x81@\xa0b\x055~\x87\x91@&.\xaf\xa8\xcd\x9f\x80@n^\x00\x00\x00T\x90@\x93\xf52f'\x00\x81@R\xcf\xe2c\xe4\xb7\x8f@\x0c\x9a\xdc\x93\xf7\xff\x80@\xd7\xad\xff\xff\xff?\x8f@B\x03\x00\x00\x00\xd0\x81@(\xcf\x00\x00\x00\x80\x91@\xc7\x85\xff\xff\xff\xdfz@\xf1\x18o\xb1\x1b\x01\x92@\xff\x1f\x08\x93\xee\x8a\x80@#\x14\x00\x00\x00\x90\x90@\xd0:\x01\x00\x00\xd0\x81@}\xc7\xff\xff\xff\x17\x90@\x9b\xde\xff\xff\xff\xcf\x81@\xd4\xb0\x00\x00\x00\xf8\x91@\x10\xeb\xff\xff\xff\xdfz@6\xca9\xc1\xd7\xfe\x91@\x94\xc3\x05\xb4h4\x7f@si\x00\xff\xed\x8e\x91@\x90\xbc\x02\xd9\xd4\x8f\x81@\xd8\xf3\xe7-\x88\x19\x91@\x86\xee\xff\xff\xff\xcf\x81@X\x86\x00\x00\x00p\x92@\x87\x17\x00\x00\x00\xe0z@)\xc1\xc5<@\\\x92@J\xd0\x7fQ\xc6\x02~@x]v\xf0%{\x92@\x1d\xe4\xe3\x17}m\x80@u\xc3;\xf4\x96\x0e\x92@\xa8\x03\x00\x00\x00\xd0\x81@\x8dX\x00\x00\x00\xe8\x92@Q\x0c\x00\x00\x00\xe0z@\x1fq\x9c\x18&\xa7\x92@\xcaG2rw\x8a|@\xbf6\xf1\xd6\xc9\x00\x93@H\xfb\xb6g\xc8\x8c\x80@\xd6\x19;\xbb\x99\x81\x92@\xaa\xf5\xdf\xef\xbaw\x81@\x0c)\x00\x00\x00`\x93@\x8b\x10\x00\x00\x00\xe0z@\xec\xf8\xbe\xa9>(\x93@{5\xd7\x9br\x89|@\x82QI\xa6E\xcf\x92@1lD$\\\x14\x7f@\x16z\x16\xf7|\x02\x93@b\x88\x0b\x18\x9b\xaa\x81@\x81\xff\xff\xff\xff\xd7\x93@\x99\x19\x00\x00\x00\xe0z@Q\xd6\xf0U]\xcf\x93@)k;\x15+\xa2}@\xeb\xe0\x97\xe5\x1aN\x93@\x1c\x10\x06G\x9b\xd3~@\x9a\xe8\xbe\x11\xe6\x86\x93@_\x8d\xedo\xf0l\x80@tbtq\x06.}q\x01."
p45
F39566226.633073792
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00[\x1a\xadd\xc2,\x91@\x07\x7f_Z\x85\xea\x80@\x91\xce\xf2\xfe\xff\x17\x90@\xbf\x1cB\xcaN0\x80@\x88h\xf3\xff\xff\xc7\x8e@M\xbb\x91e\'\x00\x81@\xee\x9f\t\x00\x00P\x8e@0\xd4\xdc\xff\xff\xcf\x81@`[\xdf\x10\xcc\xa4\x91@(\xbc\xb7\xabG\xe7\x80@\x1e\xfe\x85\xff\xffS\x90@\xce\xae9d\'\x00\x81@aW1\x00\x00\xb8\x8f@e|\xe6e\'\x00\x81@\xad}\x7f\x00\x00@\x8f@\x9e\x8e\x02\x00\x00\xd0\x81@\xd6X\xf6\xfe\xff\x7f\x91@\x95\x18\xa7\x00\x00\xe0z@\x84S\x06c\xcb\x1a\x92@/\xb8\x0fCv\xbb\x80@\xf4\xdd\xf4\xff\xff\x8f\x90@\xc5\x92}\xfe\xff\xcf\x81@\x87\x8aQ\x00\x00\x18\x90@\xf6\xdf+\x00\x00\xd0\x81@\xace\x1d\xff\xff\xf7\x91@\x0e1\x1f\x00\x00\xe0z@1\xaf%\xa1\x92&\x92@\xad\x88\x8f\xeb\x05\x99\x7f@\xdc\x86\x8a\xd4\xc5\x86\x91@\xad\xd1o\xf6\xff\xcf\x81@\x92H\xefx\t\t\x91@\'W\x13\x00\x00\xd0\x81@<\xd8V\xff\xffo\x92@\xe9F\xe9\xff\xff\xdfz@\x18}a\xdd"^\x92@\x15\xba\xa1\x1d\x96\xed}@E\x12`\xc8\xf9\x91\x92@\x96~\xbc\xa0\xfd\x9c\x80@2>K\xb5\xb6\xfd\x91@\x9fz\x8c\xfa9\xae\x81@\xa4\x94\x94\xff\xff\xe7\x92@V\x9b\xf4\xff\xff\xdfz@;q\xae\xf9\xff\xab\x92@\xa6m\x04A\xb1\x7f|@\xca\x9d\x9e|\x1f\x08\x93@nL{+Pq\x80@\x0f\xd4{`\xaau\x92@\x08\xe7\xe9\x17j\xbe\x81@\x96\xc8\xc7\xff\xff_\x93@5\xf5\xea\xff\xff\xdfz@\xe8\xbc;\xe2\xaeR\x93@\x89A\xf3\xb25\xbd|@\x04FR\xb2\x92\xa9\x92@\xbc\xd1\x01\xd8\xfbb\x7f@0=j\x90\xa9\xe2\x92@\xe3/\xdct?Y\x81@\x04\x97\x00\x00\x00\xd8\x93@&7\xde\xff\xff\xdfz@\x04\x9eX\x95\xf3\xd4\x93@\xaa%A\x97\xf8\xc0|@\x8f\xf9S\xe4o\xf7\x92@\x99\xc8\t\xf7\x16\xf5}@3\xcd\xcc\xaeOJ\x93@&u\x19\xb8VQ\x7f@tbtq\x06.}q\x01.'
p46
F40549914.406756274
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xdf\x8dj\xc8\xc2,\x91@\\\xf9\xdb\x1e\t\xe9\x80@`\x00\x00\x00\x00\x18\x90@\xda\xccb\xccN0\x80@.\x04\x00\x00\x00\xc8\x8e@)`1f\'\x00\x81@B\x0e\x00\x00\x00P\x8e@:\xe8\xff\xff\xff\xcf\x81@\xeb\xc3\xcf\xc1\xc2\xa4\x91@$P\xc5}\xb9\xe8\x80@6\x02\x00\x00\x00T\x90@\xd8g1f\'\x00\x81@\xf0\xfe\xff\xff\xff\xb7\x8f@fk1f\'\x00\x81@\xd8\x07\x00\x00\x00@\x8f@\xdb\xf6\xff\xff\xff\xcf\x81@\x8b\xfe\xff\xff\xff\x7f\x91@.4\x00\x00\x00\xe0z@\x89\x88\xf73p\x1b\x92@\x18W\'\x161\xc5\x80@^\x00\x00\x00\x00\x90\x90@\x97\xfd\xff\xff\xff\xcf\x81@\xd6\x00\x00\x00\x00\x18\x90@\xbf\xfc\xff\xff\xff\xcf\x81@}\xff\xff\xff\xff\xf7\x91@\xa2\x1f\x00\x00\x00\xe0z@\xce\xd0\xdf\x0br6\x92@\xfa\x1eh\xab\xb2\xb6\x7f@\x83\x89\x8b\x17\xb3\x84\x91@\xea\xff\xff\xff\xff\xcf\x81@\xd3\xae_\xd8$\x0c\x91@\x18\x00\x00\x00\x00\xd0\x81@\xe5\xfe\xff\xff\xffo\x92@\x1a\x13\x00\x00\x00\xe0z@W\xa1\xbf\xed\xb4`\x92@i\xf0s-s\xf5}@9\n \x7f\xd5\x91\x92@,\xf9@\x11\x14\x9e\x80@\x82M\xb3\x89`\xfb\x91@V\x02b\x98w\xac\x81@\xd5\x00\x00\x00\x00\xe8\x92@\xf5\x10\x00\x00\x00\xe0z@\xd7\x00\x00\x00\x00\xac\x92@1+\x9d3\xb1\x7f|@\x02f\xaf\x03\xfd\x07\x93@\x03\x11\xa3\xce%t\x80@C1\xed\xa4Ks\x92@Fa=yQ\xb5\x81@\xe4\xff\xff\xff\xff_\x93@\xf3\x08\x00\x00\x00\xe0z@\xaf\x0f\xf7\x89\xeeS\x93@\xccT\xc5\x04\x91\xbd|@\xc5P\x08W\xd7\xac\x92@wu\x9b\xa1xh\x7f@{\x97\\\xc6\xc7\xe1\x92@<\xc3\x0bB\xa8W\x81@\x82\xff\xff\xff\xff\xd7\x93@\x1a\n\x00\x00\x00\xe0z@\xb7\x0e\xf7\x89\xee\xcb\x93@\x9cU\xc5\x04\x91\xbd|@\xf5\xacHi"\xf8\x92@\x89\xa7\xc4\xa7\xb6\xf2}@]&\xe07\x15I\x93@\xe2QQ\xf3\rU\x7f@tbtq\x06.}q\x01.'
p47
F40596657.598040104
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00,s\xde\xcd\xee0\x91@\xa7\xd0\xae\x8e\xa8\xea\x80@B\xce\xee\xfe\xff\x17\x90@\x946k\xcaN0\x80@>\xa3-\x00\x00\xc8\x8e@\x0e\xee\xb0e'\x00\x81@W\x99\x00\x00\x00P\x8e@\x14\xa9\xe3\xff\xff\xcf\x81@p\x81\x9a\x92\xcd\xa7\x91@\xa2\x12\r\x8b\xa0\xc6\x80@\xafz\x9e\xff\xffS\x90@w\xc1\xffc'\x00\x81@\xe3\xb1u\x00\x00\xb8\x8f@\xf8(\x0ff'\x00\x81@1Os\x00\x00@\x8f@\xd3\x8a\xf6\xff\xff\xcf\x81@V\xd4\xea\xfe\xff\x7f\x91@}\xb9\xa2\x00\x00\xe0z@\xe5\xd61g,\x1f\x92@\x8c(j\x8cZ\xa9\x80@2\x03\xeb\xff\xff\x8f\x90@\xb8(2\xfe\xff\xcf\x81@\x05LY\x00\x00\x18\x90@\xafn/\x00\x00\xd0\x81@\xefS\x1c\xff\xff\xf7\x91@\xe3\x03%\x00\x00\xe0z@\x87`\x1a(\xc0\x15\x92@0M\x1d\xed(t\x7f@\xcf\x86\n\xec|\x88\x91@\x96gFy\xfb\xc6\x81@\xcf\xa6\x0f3\x8a\r\x91@\xc4\x86\x19\x00\x00\xd0\x81@\x8c\x1cL\xff\xffo\x92@\xc1\x0f\xe7\xff\xff\xdfz@\xf0\xecKa\x06X\x92@\x05\xb0\xf4\x8c\xed\xe2}@81\r\xc7\xd9\x97\x92@@\x0fP\x1b\x85\xa3\x80@(\x9f1\x05u\x00\x92@\xcf\x87\xf7\xff\xff\xcf\x81@\x96\x08\x84\xff\xff\xe7\x92@\xca\x19\xf5\xff\xff\xdfz@\xfd\x0b\x04w\x02\xaa\x92@[\x85y\xeaI\x84|@\xd1\xc6/\no\x07\x93@V\x93\xc6V\xb2G\x80@K\x92>\xc9.u\x92@ \xbe\x91*\xff\x95\x81@\x15\xb1\xd0\xff\xff_\x93@\x85J\xeb\xff\xff\xdfz@-\x0b\xc5\xd9RK\x93@\x9e.\\\x89\xcb\xb9|@\xa3\xa1}\x13/\xa0\x92@b\x01\xac\x0b\x9be\x7f@@{H\xa9;\xf7\x92@ >X%\x915\x81@\xd1\x88\x00\x00\x00\xd8\x93@\xee\x1f\xe2\xff\xff\xdfz@\tk\xbf\xab!\xc1\x93@\xfd\xd5[5S2}@\x97\xac\xb8\xcf)\xf8\x92@\xd8\x90{\x83\xc9\x1e~@\xff\xbf\xdaO\xab\x86\x93@\xf9\x05\xb6\x99\xcb\xec~@tbtq\x06.}q\x01."
p48
F40323736.196029305
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xe4q!t\x9a,\x91@\x0c\xdb\xe9\xef\x02\xe9\x80@\xc1\xa63\x00\x00\x18\x90@\x92\xc9\xcb\xccN0\x80@\x07\x15\x02\x00\x00\xc8\x8e@L\xb1Pf'\x00\x81@\x1a\xcb\xfd\xff\xffO\x8e@,8\x07\x00\x00\xd0\x81@\x10\xadmR\x9a\xa4\x91@\xdc\xee\xa6\xaaP\xe8\x80@H\\\x17\x00\x00T\x90@\x18\xc3\x92f'\x00\x81@\xb1y\xf5\xff\xff\xb7\x8f@\x05\x0c@f'\x00\x81@#\xed\xe6\xff\xff?\x8f@\x8fz\xff\xff\xff\xcf\x81@}.3\x00\x00\x80\x91@gE\xdf\xff\xff\xdfz@\x1e^\xc50\x85\x1a\x92@CDC\xeb\xcb\xbb\x80@\x8b\x1b\x02\x00\x00\x90\x90@\xdd\x9fJ\x00\x00\xd0\x81@r\xfa\xef\xff\xff\x17\x90@\t\x97\xf7\xff\xff\xcf\x81@\x81\x92+\x00\x00\xf8\x91@\xef\x9c\xf9\xff\xff\xdfz@\x03t\xa28>'\x92@M|\xa7/L\x9a\x7f@\xcc\xc8\xb6 J\x85\x91@Z\xf2\xd7\x01\x00\xd0\x81@9\xca\xc2z\x07\x0c\x91@\xb0\x9d\xfc\xff\xff\xcf\x81@P\x92 \x00\x00p\x92@\xd5\xeb\x03\x00\x00\xe0z@\x95\xe9<K2`\x92@\x8c\xa3\x83n\xcc\xf3}@j\xc20\xcc\x84\x91\x92@$\xaf\xcb\x93\xda\x9c\x80@\xe2.\xe4\xc2A\xfb\x91@\xcb\xcf\x12\xa3\x02\xa4\x81@p\xaf\x14\x00\x00\xe8\x92@\x99\xda\x01\x00\x00\xe0z@\x86\x937\x01\x00\xac\x92@\xb3\xa5\x081\xb1\x7f|@\x7f\x8e\xd5\x8e\xa7\x07\x93@g~\xc18\xaer\x80@\x85?-\xcb\xfdr\x92@\xf0\xdbsc\x03\xb4\x81@\xff\xc8\n\x00\x00`\x93@u\xd6\x03\x00\x00\xe0z@\x9a`9\xc4\\T\x93@\xe9\xe80Q\xbd\xbd|@\x89Oo`\x90\xac\x92@\x14\xf5\xdc\xd2\rf\x7f@\xad\x15\x1a2q\xe1\x92@1\xf7\xc0\xf4/V\x81@\x83\xe2\xff\xff\xff\xd7\x93@\x0eG\x06\x00\x00\xe0z@A\x92c\xe8r\xcc\x93@S\xd2\xc4\xe2\xce\xbd|@\x81\xd80\x12^\xf8\x92@\x94\x0by\x96\xf2\xf1}@e\xc6\xaeCnI\x93@\xd9\xfc\x12`\xe2S\x7f@tbtq\x06.}q\x01."
p49
F40569311.976055257
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x8a\xfdO\xe2P,\x91@)Hq\xb9\x9b\xea\x80@\\\xfa\xc2\xff\xff\x17\x90@\xbe?\xd5\xcbN0\x80@\xa1\x96\xe8\xff\xff\xc7\x8e@\xf2\x1e\xf6e'\x00\x81@\xd8\x18\r\x00\x00P\x8e@c\x82\xef\xff\xff\xcf\x81@\x91C\x881c\xa4\x91@\xc7\x96\xd18\x85\xe8\x80@{\xee\xdf\xff\xffS\x90@j}\xc9e'\x00\x81@\x80\x84\xfc\xff\xff\xb7\x8f@c\x14\tf'\x00\x81@(\x0b)\x00\x00@\x8f@@\xd6\x03\x00\x00\xd0\x81@\xe0#\xc7\xff\xff\x7f\x91@1\xff,\x00\x00\xe0z@\xbf\xcb_\x12^\x1a\x92@\xdd\xb15ql\xbc\x80@\x9b&\x03\x00\x00\x90\x90@\xd9\x89\xbc\xff\xff\xcf\x81@\xf5\xab\x15\x00\x00\x18\x90@\xce\x80\x08\x00\x00\xd0\x81@yn\xce\xff\xff\xf7\x91@)7\x0b\x00\x00\xe0z@.\x99\xca\x85|%\x92@\xfe\xa9\x0fq\x92\x9a\x7f@}\xee}e\xd6\x83\x91@\x80\xdf\xf0\xfd\xff\xcf\x81@\xdcn\x18W\x1c\x08\x91@4\xa3\x01\x00\x00\xd0\x81@%\xd9\xdd\xff\xffo\x92@\x96\x16\x01\x00\x00\xe0z@\x06\xe6\xbf\xe8\x0bb\x92@\xe8\x08\xbe\xca\xe3\xf9}@\xec\x7f\xb8 \xcc\x91\x92@\xff\x16\xec\xa8\xbc\xa0\x80@\xe6\xec2\x80\xc6\xf9\x91@\x00b\xb4=\x85\xa3\x81@G{\xed\xff\xff\xe7\x92@<\xea\x00\x00\x00\xe0z@\xd9d\xc6\xfe\xff\xab\x92@\xa5\xce.6\xb1\x7f|@?l\x9d\xcf\xb6\x08\x93@\xd5\x94\xe2d\x13\x80\x80@\x04\x82\xd5p\x03q\x92@\x8a\xf4\x8a\x181\xc0\x81@a\xcc\xf0\xff\xff_\x93@sa\xfd\xff\xff\xdfz@\xcd\x92\xf4R%S\x93@\xea\x0c\xeba\x83\xbd|@\xb6<\x1dv\xb7\xad\x92@b\x15\xef\x83\x97n\x7f@\x08\x8cf\xc7J\xe0\x92@\x81\xef\x00\x1fLf\x81@2\x03\x00\x00\x00\xd8\x93@\x83\x1d\xfa\xff\xff\xdfz@\x05\xe0\x97\x00\x00\xd8\x93@\xc6{\xd0\x83\x8f\xc1|@\x8e\xaa\x8b\x90\xab\xf7\x92@\xb9\r\x00\xefd\xf4}@\xf5\x0b\xca\ntE\x93@\xb8^0\xfb\x03b\x7f@tbtq\x06.}q\x01."
p50
F40545915.390121266
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xc4\xeb\xf3\xb3?)\x91@\xcc\xd0\x8b\xa4\xb4\xe1\x80@\xef\xa32\x0c\x00\x18\x90@b@\x1d\xe2N0\x80@V\xbd)\xfd\xff\xc7\x8e@\x15L\x98j\'\x00\x81@\xac|\xa8\x00\x00P\x8e@F\xcc\xb0\x00\x00\xd0\x81@\xab!*\xb9"\x9a\x91@\xc1\xb0:\xfb:\x8a\x80@4\xa0p\x04\x00T\x90@o\xe4Y\x7f\'\x00\x81@\n\xe4a\xfa\xff\xb7\x8f@7\x16\x7ff\'\x00\x81@)\xbc\xa8\xfb\xff?\x8f@F\x82c\x00\x00\xd0\x81@\x96\x9fy\x0c\x00\x80\x91@Y\xa2P\xf9\xff\xdfz@\x80\x8d&{D\x13\x92@\x00&\xc7\x9fA\x87\x80@u\x03\x84\x01\x00\x90\x90@:\x13\x1b\x15\x00\xd0\x81@\xd8\x99T\xfc\xff\x17\x90@&<\xc9\xfd\xff\xcf\x81@\x82IH\n\x00\xf8\x91@\x99u\xdc\xfe\xff\xdfz@eV@\xc6\x0b\x03\x92@\xbe\xac\xb8\x96{/\x7f@\xa6X\x93\xfa\xea\x81\x91@\xfe\xc6\x1b\x0b\xa4\xab\x81@\xff\x82\x88\xa7K\x0b\x91@\xe3\xed\xbf\xfe\xff\xcf\x81@\xeb-7\x08\x00p\x92@\x8fh\xa0\x01\x00\xe0z@\x07\xf5\njoV\x92@J\x85^\xa4\xed\xd2}@4\xcd\x18:\xa4\x8a\x92@\x19z\xd6G\x05e\x80@\x18M\xdd\xcd\x01\xf9\x91@c\xa5h\x00\x00\xd0\x81@\x0e\xc7\xc4\x05\x00\xe8\x92@\xc2w\xdc\x00\x00\xe0z@\x949Z8\x00\xac\x92@/\x90\xf0\t\xb1\x7f|@\x9duU\x89\xdd\x15\x93@\xefi\x0b\x96\x00U\x80@\x863O\xf1$t\x92@\x97\x9b\x10\x190\xc4\x81@\xd2^\x08\x02\x00`\x93@Gl0\x01\x00\xe0z@IBo\\\xfdF\x93@\xd7\x7f\x0c\x0e3\xb6|@\t\xcf0\xf1\xd3\xc8\x92@H\x872\x8e\x98+\x7f@\x18\xe2p\x1e\xaf!\x93@\xae@\x17C\x02a\x81@]\x16\xf7\xff\xff\xd7\x93@\x1fk\xa9\x01\x00\xe0z@\xa3t\x92!\x92\xb3\x93@\x84\x9c\xe2X\x9b\x8b}@\xb8\xb8\xfb\xd7\xdf:\x93@dlX\xc6c\x95~@\xf9\xbdZc5\xae\x93@&\xc3\r\x82\xc9\x80\x7f@tbtq\x06.}q\x01.'
p51
F39975458.899357848
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x0f3\xcau\xfd\x17\x91@\x08\\01 \xd6\x80@\xda\xb2\x04\x00\x00\x18\x90@`\xack\xccN0\x80@aP\xff\xff\xff\xc7\x8e@Bp4f\'\x00\x81@"a\xff\xff\xffO\x8e@\xa2\xe4\x00\x00\x00\xd0\x81@F\xcf\x15+\xd0\x83\x91@\xf45H\xad\xc8c\x80@\x9aK\x01\x00\x00T\x90@9\x1c;f\'\x00\x81@6\x9c\xfd\xff\xff\xb7\x8f@F\xb32f\'\x00\x81@8\x7f\xfd\xff\xff?\x8f@\xbd<\x00\x00\x00\xd0\x81@\x19{\x04\x00\x00\x80\x91@\xf2\xee\xfc\xff\xff\xdfz@{\x8e\x0f\xe5\xf7\xfd\x91@\xc4@q\x8e]\x85\x80@h(\x00\x00\x00\x90\x90@\x9c\xbe\x07\x00\x00\xd0\x81@.&\xfe\xff\xff\x17\x90@\xe06\xff\xff\xff\xcf\x81@\xcf\x8b\x03\x00\x00\xf8\x91@\x82\xf3\xfe\xff\xff\xdfz@&_\x99\xc01\xfe\x91@\x95\x90\xe4\x07\xaf\x1f\x7f@\x12\x87\x0b8\xd1\x86\x91@\xd7\x16\x9f&m\xaa\x81@\x1a\xb3A\x0cK\x10\x91@\x9c\x94\xff\xff\xff\xcf\x81@\xd8\xd2\x02\x00\x00p\x92@\xaf\x1b\x00\x00\x00\xe0z@\xf4\x99a\'\x93J\x92@=\xb1\xa4}\xb1\xa8}@\x96\xfe\x9f\xa0`t\x92@kh8RA]\x80@\x97m\xc3.X\xfd\x91@w7\x00\x00\x00\xd0\x81@\xab\xf0\x01\x00\x00\xe8\x92@\x13\xe9\xff\xff\xff\xdfz@\x94\x07\x12\x00\x00\xac\x92@?\x19w3\xb1\x7f|@\x94id\'\xcd\x1b\x93@\x01\x85\x12\rnM\x80@\x8e8,\xeeou\x92@\x98\xc6I7\xa8\xae\x81@\x84\xbe\x00\x00\x00`\x93@\x0f$\x00\x00\x00\xe0z@\x80\xfaeC|I\x93@\xc2\xb7&<\xbc\xb7|@\x8a\xe4\x01\x93\xfe\xc5\x92@\x87j\x92#\x00B\x7f@\x87B\x1d\xb2\xd5\x18\x93@\x86\xb8G\xbd\x8bo\x81@\xf8\xff\xff\xff\xff\xd7\x93@l4\x00\x00\x00\xe0z@\xb7\x90\t\x86\x83\xb3\x93@s\x97\x9c\x06\xf2\x99}@\xd3\x1bX\x8986\x93@\xd6HN[\x9a\x93~@\x14s\xa1\xf9\xa4\xb2\x93@"\xf9\x05i\xae{\x7f@tbtq\x06.}q\x01.'
p52
F39783589.732224531
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00W\x9d\xe0\xfao,\x91@@\x9b\x87:\xd5\xe8\x80@h/\x08\x00\x00\x18\x90@j\x9bs\xccN0\x80@\xb6}\x00\x00\x00\xc8\x8e@\xba\x856f'\x00\x81@%\x95\xff\xff\xffO\x8e@H2\x01\x00\x00\xd0\x81@W\xac2\xdbo\xa4\x91@!\x91\xc2%'\xe8\x80@\xb3\xbf\x03\x00\x00T\x90@9\xbb@f'\x00\x81@\xdfy\xfe\xff\xff\xb7\x8f@\x04\xe53f'\x00\x81@\xc6\xf2\xfb\xff\xff?\x8f@*\xe4\xff\xff\xff\xcf\x81@\xf8\x14\x08\x00\x00\x80\x91@.\xc4\xfa\xff\xff\xdfz@\r\xb1D\x15a\x1a\x92@\x12\xd5\x0b\xdf\xe5\xbb\x80@\xbeJ\x00\x00\x00\x90\x90@\xdd\xa5\x0b\x00\x00\xd0\x81@\xabs\xfd\xff\xff\x17\x90@\xb4\xad\xfe\xff\xff\xcf\x81@\x01\xe5\x06\x00\x00\xf8\x91@\xf6\xf7\xfe\xff\xff\xdfz@]\x80\xe0D['\x92@\xbbg\xae`\x9c\x9a\x7f@\x8e3\xad\xb3l\x85\x91@1\x8eJ\x00\x00\xd0\x81@_\x1bsV.\x0c\x91@\xaf{\xff\xff\xff\xcf\x81@\x01!\x05\x00\x00p\x92@(\x96\x00\x00\x00\xe0z@c\xef\xe4\x13D`\x92@\x90k\x15\xb1\x05\xf4}@g\x1a\xec+e\x91\x92@C\xcf\x04\xc09\x9d\x80@)i\xe6\xaed\xfb\x91@\xf3\x17\xe9\xac\x06\xa4\x81@\x02;\x03\x00\x00\xe8\x92@\xd4E\x00\x00\x00\xe0z@\xe5\x011\x00\x00\xac\x92@\xf6P53\xb1\x7f|@m\xdd\x11\n\x8d\x07\x93@#\x10\x00dOs\x80@\xfdC\x85\xa6\x17s\x92@\x10?\xcaY\x03\xb5\x81@8\xbb\x01\x00\x00`\x93@\xe1\x97\x00\x00\x00\xe0z@\xe6$\x86\xf7\rT\x93@_{\xbb\xa9\x9d\xbd|@5A&\x80w\xac\x92@azqA\xd3f\x7f@\xcf,`\x07|\xe1\x92@:w\xd48\xeaV\x81@`\xfb\xff\xff\xff\xd7\x93@\xd0\xfb\x00\x00\x00\xe0z@\tk\x85\xf7\r\xcc\x93@\xa3b?\xa9\x9d\xbd|@\xda\n\xc6k3\xf8\x92@#\x9f\xb7\xc3~\xf2}@\xe2\xeb\x96H,I\x93@\xbe\x12\xb3\xeb\xbfT\x7f@tbtq\x06.}q\x01."
p53
F40569460.488098718
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xdb\x97\xaf\xee>\x85\x90@\xe7\xfaB\xe0\x12\x12\x80@\xe6\xf2\xbbp\xdf\x0b\x90@\x0f\xf5\x81+6\x14\x80@\xc1\x7f\xff\xff\xff\xc7\x8e@\xd1T0f\'\x00\x81@\xa8?\x00\x00\x00P\x8e@\xe1\xa1\xff\xff\xff\xcf\x81@\x97\xa2\xcb"9\xd2\x90@\xb36{\x96$\xab~@S\xb3\xea\x80\x0bV\x90@H+2\x94W\xff\x80@-n[q\n\xb8\x8f@\xf6\xe7\xaf^!\x00\x81@\xce\xcf\x00\x00\x00@\x8f@\xb4\xe4\xff\xff\xff\xcf\x81@U\xb3\x85\x7f\xf6\x7f\x91@\xa9\xe0\x00\x00\x00\xe0z@\xd9o\xcc\xc2\xe1.\x91@\x02r6O\xa7\xed\x7f@_\x87\xd3_V\x91\x90@\xa0\xb1\xfe\xff\xff\xcf\x81@s\x05p\'\x02\x18\x90@\x86\x1d\x00\x00\x00\xd0\x81@E\xde\xf3)\xf7\xf7\x91@.j\x00\x00\x00\xe0z@)\x181\xc3m\xc6\x91@\xb7\xbfh\xed\xa6{~@\xc4\x0ex\xe7}G\x91@~\x9f\xfe\xaeL\xe6\x80@\xd8\x7f\xd7s\x16&\x91@3\x05\x00\x00\x00\xd0\x81@N\x1b\xf4)\xf7o\x92@\x99.\x00\x00\x00\xe0z@A\x05zf\x95,\x92@\x9e\xea\xf7b\xebq}@\x82\x11\x8f\xcaP\xc9\x91@6C\x1fF\xb9v\x80@\t-\xb4r\x86\xc1\x91@\xa8\xb3\x88RG\xcd\x81@\xc8+}*\xf7\xe7\x92@}0\x00\x00\x00\xe0z@\xb3N\xd2+J\x9d\x92@\xd0sW\xd9\x82\xa5|@Z\x01\xad.Tm\x92@;z\x9es-*\x80@\xb8\xaf\xb2~\x95;\x92@\x9d\xfd\xff\xff\xff\xcf\x81@\x03\x88\xff\xff\xff_\x93@\x1c%\x00\x00\x00\xe0z@\x83&\xea\xe7=G\x93@\x80\xa7\xc9u\x0f\xbf|@\x97\xe3,\xf2A\xf5\x92@\x9f<\x86\xb3\xc0\xac~@\x80\x82Zs~\x0e\x93@v\xee(b<\xcc\x81@\xac\xfe\xff\xff\xff\xd7\x93@\x05&\x00\x00\x00\xe0z@\xe3\xff\xff\xff\xff\xd7\x93@\xc1d\x9e\x80\x00\xc0|@G\xb2\x8a\xa3I\xd7\x93@\x15\x94M[\x04\xa0~@"\xc8]m\x06\xce\x93@\xad\x170C\x07"\x81@tbtq\x06.}q\x01.'
p54
F37848859.091957204
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00=\xf8\x0e\xee\xc5,\x91@\rx\x1c\xa1\x12\xe9\x80@i\xe6\xe0\x10\x00\x18\x90@\xc4\xac\x14\xe9N0\x80@\x84\xf7K\xfa\xff\xc7\x8e@\x8e)\x8bj\'\x00\x81@\xf9\xcd\xe6\x01\x00P\x8e@\xa9\x12`\x00\x00\xd0\x81@I\xa4\xc3\xab\xc5\xa4\x91@\xd4\xc4\x04\xcf\xbe\xe8\x80@&\xcb\xec\x05\x00T\x90@\xa3I\xd8\x8a\'\x00\x81@+[\x80\xf6\xff\xb7\x8f@)\x86\xa0d\'\x00\x81@f|\xab\xfa\xff?\x8f@\x1c\xdb\xd9\x00\x00\xd0\x81@yb!\x12\x00\x80\x91@J\t\x0e\xf7\xff\xdfz@\xc6BM\xa7q\x1b\x92@1\xde\x9d\xf1&\xc5\x80@\x96\x8eb\x02\x00\x90\x90@h\xc6\xd2\x1f\x00\xd0\x81@d+\xf4\xfa\xff\x17\x90@\xc6\xd8\xc7\xfc\xff\xcf\x81@u\xdd\xd3\x0e\x00\xf8\x91@@\xee\x9c\xfe\xff\xdfz@K\xd5\xdd\xb2n6\x92@\xe2\xd2N\x91\xa5\xb6\x7f@\xabNo\xa3\xb0\x84\x91@Or\x05\xa7\x00\xd0\x81@OO\x01\x99\x18\x0c\x91@r^"\xfe\xff\xcf\x81@\xf3\xa6\x10\x0c\x00p\x92@>*\x84\x02\x00\xe0z@\x1e\x19\x96D\xad`\x92@\xb7\xb9\xce\x06[\xf5}@\x0f\xf5\xa2\xc9\xd4\x91\x92@\xdb\x89\x1d\x11\xf5\x9d\x80@M\xc2L\xfa\\\xfb\x91@\xb2\xdf\xf0\xb6i\xac\x81@\x15\x93\xc3\x08\x00\xe8\x92@U\x13M\x01\x00\xe0z@O\xfa\x1cv\x00\xac\x92@1;K9\xb0\x7f|@\xe0v\xd3\xdf\xff\x07\x93@\x1f=\xea\xc6\x0ft\x80@=\x93\xb5>Fs\x92@mH\x8e\x8eY\xb5\x81@\x0f\x17\xac\x02\x00`\x93@\xaa\xc2\xc9\x01\x00\xe0z@=\xf8\x1cN\xfdS\x93@\x00\xc2k-\x92\xbd|@\x02fl"\xd8\xac\x92@VL!\x05Dh\x7f@\xf1V\xa5\x8f\xba\xe1\x92@\x85\xbf#\x8e\x8cW\x81@-\xda\xf1\xff\xff\xd7\x93@95z\x02\x00\xe0z@\xb81\ne\x00\xcc\x93@\xa8\x9c\x11\x07\x93\xbd|@\x99\xdf\xb8\xca)\xf8\x92@`\t/\xad\x99\xf2}@)\x890\x85\x1cI\x93@\x97\t\xd9!\xf2T\x7f@tbtq\x06.}q\x01.'
p55
F40596767.737809062
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xceq8\xb4\xa0,\x91@l\\\xaf\xcf\x07\xe9\x80@'\x85\xff\xfe\xff\x17\x90@X\xc6V\xcaN0\x80@!B\xf2\xff\xff\xc7\x8e@4y\x93e'\x00\x81@j\x02\x0c\x00\x00P\x8e@\x1cE\xdb\xff\xff\xcf\x81@O{\xc1\xac\xa0\xa4\x91@7\xc46\x16K\xe8\x80@\x13\xd1\x8a\xff\xffS\x90@,\xb9Pd'\x00\x81@Xx0\x00\x00\xb8\x8f@\x0b\xb0\xe5e'\x00\x81@\xb4\xda}\x00\x00@\x8f@\x10\xd7\x02\x00\x00\xd0\x81@\x84\x89\x02\xff\xff\x7f\x91@b\xaf\xa3\x00\x00\xe0z@\xa5\x10L\x95\x8c\x1a\x92@K\xe9\xbe%\xd1\xbb\x80@bj\xf6\xff\xff\x8f\x90@\xb0n\x91\xfe\xff\xcf\x81@epO\x00\x00\x18\x90@\x13d)\x00\x00\xd0\x81@\xa0\xd0'\xff\xff\xf7\x91@2A \x00\x00\xe0z@4%\xe6\t\x0c'\x92@0\r\x17\xd9=\x9a\x7f@\xb3\x19\xd0\x07Z\x85\x91@O]\xe2\xf6\xff\xcf\x81@\xbe]\x18)\x03\x0c\x91@\x94L\x10\x00\x00\xd0\x81@A\xf3^\xff\xffo\x92@\xdf0\xed\xff\xff\xdfz@\xd5\x9f\x8eOx`\x92@\x9b%\xc2\xd3\xb7\xf4}@<-U \x8b\x91\x92@\x1b*\x19\xd0\xcd\x9c\x80@\x1d\x90y\x03G\xfb\x91@3\x9a\xa8R\x88\xa3\x81@\x01L\x9a\xff\xff\xe7\x92@6N\xf7\xff\xff\xdfz@<\x0e\xfe\xf9\xff\xab\x92@3+Z@\xb1\x7f|@X\x0c\x91\xca\xd1\x07\x93@\x8b5\x95\xf3Bt\x80@F\xa0O\xb5\xf7r\x92@,\xb7\n\x04\xc6\xb4\x81@\xae\xf0\xc9\xff\xff_\x93@\xf9f\xed\xff\xff\xdfz@J\x83=+\xb6T\x93@\x0bCWy\xdf\xbd|@\xd2\x1cI\x12\x07\xad\x92@\xdd4#\x16Xf\x7f@\x804\xa6\xc1\x9b\xe1\x92@\xb5\xe82\xef\xc5W\x81@\x9b\x8e\x00\x00\x00\xd8\x93@\xb9T\xe1\xff\xff\xdfz@\xa5\xe5\xda\xbf\xee\xcd\x93@aD\x0b2U\xbe|@\xba\xa2\x8b\xd1\x8e\xf8\x92@d\xebb~Q\xf1}@\xf1\x89F\x13\x01I\x93@\xbeN}\xb7\x80U\x7f@tbtq\x06.}q\x01."
p56
F40568984.261773668
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x04'xN\xcb,\x91@\xd6Z\xf4\xc5\x0f\xe9\x80@(\x00\x00\x00\x00\x18\x90@\xd9\xd0b\xccN0\x80@\xb1\x01\x00\x00\x00\xc8\x8e@\xdee1f'\x00\x81@\xc3\x05\x00\x00\x00P\x8e@g\xf6\xff\xff\xff\xcf\x81@\xae\x8e\xb8G\xcb\xa4\x91@\x98`)\x9c\xbe\xe8\x80@\xe5\x00\x00\x00\x00T\x90@\xf9h1f'\x00\x81@\x94\xff\xff\xff\xff\xb7\x8f@lj1f'\x00\x81@,\x03\x00\x00\x00@\x8f@O\xfc\xff\xff\xff\xcf\x81@i\xff\xff\xff\xff\x7f\x91@\x1b\x15\x00\x00\x00\xe0z@Gj\x04\x1dy\x1b\x92@\x02\xc8G];\xc5\x80@'\x00\x00\x00\x00\x90\x90@\x07\xff\xff\xff\xff\xcf\x81@W\x00\x00\x00\x00\x18\x90@\xaf\xfe\xff\xff\xff\xcf\x81@\xcb\xff\xff\xff\xff\xf7\x91@\xc8\x0c\x00\x00\x00\xe0z@\x80\n\xc0A\x846\x92@\xf6oO\xcb\xcf\xb6\x7f@\x92v\xeeb\xb2\x84\x91@\xf8\xff\xff\xff\xff\xcf\x81@Q9\xff\x8d!\x0c\x91@\x0c\x00\x00\x00\x00\xd0\x81@\x8d\xff\xff\xff\xffo\x92@\xb8\x07\x00\x00\x00\xe0z@\x18\x97l\xe7\xb5`\x92@\x9cU\xd5Sv\xf5}@\xd3e\xbdi\xdb\x91\x92@pK\xd8\xff\xf9\x9d\x80@\x03R:8`\xfb\x91@*f\x1e\xc1|\xac\x81@W\x00\x00\x00\x00\xe8\x92@\xd8\x06\x00\x00\x00\xe0z@V\x00\x00\x00\x00\xac\x92@\xf5+\x9d3\xb1\x7f|@Q\xb8\xd2\xc6\x06\x08\x93@\xd6i\xf2\xf26t\x80@f;KAKs\x92@\x17\xb8x:Z\xb5\x81@\xf5\xff\xff\xff\xff_\x93@\x9e\x03\x00\x00\x00\xe0z@6\xeb\x10\xe1\x08T\x93@f\xf6\xc5\xbb\x9b\xbd|@\x0c\xe9x\x8e\xe6\xac\x92@\x9cAp\x10Mh\x7f@|~\x01\xc4\xc7\xe1\x92@\x11*\xa9\xd5\xb2W\x81@\xce\xff\xff\xff\xff\xd7\x93@\x13\x04\x00\x00\x00\xe0z@\xd2\xea\x10\xe1\x08\xcc\x93@J\xee\xc5\xbb\x9b\xbd|@\xe8L\x0c\xa70\xf8\x92@\x08\n8\xf0\x87\xf2}@8e\xa7\xa2\x14I\x93@\xb7\x8d\x90}\x15U\x7f@tbtq\x06.}q\x01."
p57
F40596651.644502059
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x00\xab\xf1\xd9\xba1\x91@e-\x0b\xe1\xd5\xe5\x80@F\x04\xf7\x00\x00\x18\x90@qNq\xceN0\x80@b\xe2(\x00\x00\xc8\x8e@_\xe4\xe4f\'\x00\x81@\xc6\xae\xe7\xff\xffO\x8e@K\xad-\x00\x00\xd0\x81@\x0c}\x8e\xa4^\xa8\x91@\x8a\xbe\xc5\xcb\x8d\xc1\x80@\x07\xc8w\x00\x00T\x90@\'\xa0\xefg\'\x00\x81@\x0e\x97\xe9\xff\xff\xb7\x8f@\xb6\xdd\x96f\'\x00\x81@\xa8\xeay\xff\xff?\x8f@&\xc9\xf9\xff\xff\xcf\x81@\x88X\xef\x00\x00\x80\x91@\xdd\x05[\xff\xff\xdfz@\xd1\x02\xd8\x8c\xdb\x1f\x92@\x1e\x89i\xa7g\xab\x80@\xc9\xc7\x02\x00\x00\x90\x90@\xe1\xbdC\x01\x00\xd0\x81@\xa9#\xb1\xff\xff\x17\x90@L\x91\xda\xff\xff\xcf\x81@\x95\xff\xcd\x00\x00\xf8\x91@C\xe1\xdb\xff\xff\xdfz@\x19\xe3\xde!F\x19\x92@\n\xf3\xbf\xe6uw\x7f@Z\xbd\xb6\x9d\x07\x97\x91@\x10a\xb0\x08\x00\xd0\x81@E\r\x8d\x82\x8f\x16\x91@\xa5"\xf3\xff\xff\xcf\x81@\xa8>\x95\x00\x00p\x92@}\x89\n\x00\x00\xe0z@\x81\xdf~\x9d\x89`\x92@\x83\\r2+\xf5}@\'E\xcb\xbf\xd5\x97\x92@\x11\x7f\xe9q~\xa6\x80@\xb1\xfe\x05\xa4\x07\x0f\x92@\x99\x00\xdd@\x94\xbb\x81@\x9e9Z\x00\x00\xe8\x92@\xc1\xdb\x04\x00\x00\xe0z@%\x89\xd0\x05\x00\xac\x92@\x86u\x80l\xb9\x7f|@\x17F[A"\x08\x93@N\x1db2\x17Q\x80@I\xceG\xbf\\\x87\x92@\xf0zE\xcc\xab\xa1\x81@\xfah7\x00\x00`\x93@\x9a\xcd\x0f\x00\x00\xe0z@\xd9Y$\\\x0eN\x93@O\\\x07\xd2\x9a\xba|@e\x04\xcd\xb2\x91\xa9\x92@\xb1Z6\x99\nr\x7f@\x8e\xa7\xc7W\t\xf5\x92@O\xdb\x85\x149>\x81@8\xb8\xff\xff\xff\xd7\x93@?\xfc\x1b\x00\x00\xe0z@#2\xa0V\x08\xcb\x93@\xbb\xbbk\x15\x0e&}@\xc2X\x19\'\r\xf5\x92@8\xe4\x04B\x8f\xfc}@\x15\xa5\xc00\xa9`\x93@\xba\xd9\xc7\xf4\xbaX\x7f@tbtq\x06.}q\x01.'
p58
F40424892.936834477
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x006g\x08b\xc3,\x91@\x15\xc6x\xee\t\xe9\x80@\xcc\x00\x00\x00\x00\x18\x90@\xa4\xc4b\xccN0\x80@^\t\x00\x00\x00\xc8\x8e@AT1f\'\x00\x81@\xf1\x1f\x00\x00\x00P\x8e@\xc4\xca\xff\xff\xff\xcf\x81@\x88Mh[\xc3\xa4\x91@\x01\x99\xfc-\xba\xe8\x80@\xf3\x04\x00\x00\x00T\x90@ve1f\'\x00\x81@\xa7\xfd\xff\xff\xff\xb7\x8f@fm1f\'\x00\x81@\x8f\x11\x00\x00\x00@\x8f@\x83\xeb\xff\xff\xff\xcf\x81@\xbd\xfc\xff\xff\xff\x7f\x91@\xeft\x00\x00\x00\xe0z@\x0f}\x14\xcdp\x1b\x92@\\\x1e\xfa\xbf1\xc5\x80@\xd3\x00\x00\x00\x00\x90\x90@\x9b\xfa\xff\xff\xff\xcf\x81@\xdf\x01\x00\x00\x00\x18\x90@\xb6\xf8\xff\xff\xff\xcf\x81@\xda\xfe\xff\xff\xff\xf7\x91@\xdbF\x00\x00\x00\xe0z@\x9e\x97\xb6\x17r6\x92@z\xa1\xf0|\xb3\xb6\x7f@\xcd\xe0\xebs\xb2\x84\x91@\xcd\xff\xff\xff\xff\xcf\x81@!e\xe9\x02$\x0c\x91@5\x00\x00\x00\x00\xd0\x81@\x85\xfd\xff\xff\xffo\x92@\xc9*\x00\x00\x00\xe0z@\x95\xee\x93]\xb5`\x92@\xd3\xf6\xc4\x95t\xf5}@o\x84\x96)\xd6\x91\x92@o\x16\xf6\x8d\x15\x9e\x80@\xee\x0e\x98\xe5_\xfb\x91@\xf6z\xfd\x91w\xac\x81@\xdc\x01\x00\x00\x00\xe8\x92@\xfb%\x00\x00\x00\xe0z@\xdf\x01\x00\x00\x00\xac\x92@\x8e)\x9d3\xb1\x7f|@\xb7\xf4!]\xfd\x07\x93@8\xbaA\xbb#t\x80@\xbcT\xd44Ks\x92@\xc3\x8b\xf7)F\xb5\x81@\xc1\xff\xff\xff\xff_\x93@\x0e\x14\x00\x00\x00\xe0z@Q\xa6\x11\xf1\xedS\x93@\xd6xf\xc6\x90\xbd|@%\x9b8t\xd7\xac\x92@\x1e\xbb\xe8\x18{h\x7f@\xe9\x1d\xddz\xc9\xe1\x92@\xff\xbf\xa4\x17\xa7W\x81@\xe7\xfe\xff\xff\xff\xd7\x93@\xa4\x16\x00\x00\x00\xe0z@#\xa4\x11\xf1\xed\xcb\x93@\xa7zf\xc6\x90\xbd|@\x01\xa7\xa4\x16"\xf8\x92@B\xda\xc0\xb6\xb7\xf2}@\xc3T.\x02\x16I\x93@np@\xf0\nU\x7f@tbtq\x06.}q\x01.'
p59
F40596657.813732088
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xc6a\xe7\x9aq,\x91@\xe4\xa7\xc5\x85\xd3\xe8\x80@^\xd0\xd9\xfe\xff\x17\x90@\xaf<\x05\xcaN0\x80@c\x9b\xeb\xff\xff\xc7\x8e@\xb7\x18we\'\x00\x81@\xdd:\x10\x00\x00P\x8e@L\x0c\xd4\xff\xff\xcf\x81@r\xc3]\x91q\xa4\x91@\xc3\xc2\xc0^Z\xe8\x80@>\x94x\xff\xffS\x90@\xd2\xd7\x0cd\'\x00\x81@\x03I4\x00\x00\xb8\x8f@\x7f`\xd5e\'\x00\x81@\xbb\xf9\x92\x00\x00@\x8f@\xc4S\x04\x00\x00\xd0\x81@\xbe!\xde\xfe\xff\x7f\x91@\x82\xf3\xbc\x00\x00\xe0z@U1+\x10v\x1a\x92@\x90~\xdb\x14\xe7\xbc\x80@~G\xf6\xff\xff\x8f\x90@_\x83`\xfe\xff\xcf\x81@\x9c\xbe[\x00\x00\x18\x90@\xe2G/\x00\x00\xd0\x81@U{\x08\xff\xff\xf7\x91@\x97w%\x00\x00\xe0z@\x86\x8dd\xef\xa0(\x92@[g\xbf*%\x9d\x7f@\xf6C\xbb\xe3\x0e\x85\x91@ke\x8e\xf5\xff\xcf\x81@\x9b\x91\xf6\r3\x0c\x91@\xec8\x12\x00\x00\xd0\x81@\x9aIH\xff\xffo\x92@.\x89\xeb\xff\xff\xdfz@\x13n\xc0\xdc\x16`\x92@Y\x08>\x99r\xf3}@\x9c\xae%\xb1t\x91\x92@a\x8b\x92\xdb\xe5\x9d\x80@\xee/\xed\xf1\x14\xfb\x91@,\xefO\xba\x9e\xa4\x81@\xe4\xc2\x8c\xff\xff\xe7\x92@\xcc\x90\xf6\xff\xff\xdfz@X\n&\xf9\xff\xab\x92@\x0bZ"B\xb1\x7f|@#\xb7\xea\xdc\x90\x07\x93@\xd3\xf99\xa0ys\x80@\xd03R\x8c\xcdr\x92@\x00\x89\xec\xd3\xfc\xb4\x81@\x1bj\xc1\xff\xff_\x93@-\xf5\xea\xff\xff\xdfz@\xb77\t\xaaNS\x93@W\xb6A*P\xbd|@O\xca\xe2\xd3\xe2\xab\x92@`l\xba\xa6\x93g\x7f@\x811\xa3\xf90\xe1\x92@\xbd\xdffF\xdfV\x81@\xee\xa3\x00\x00\x00\xd8\x93@\xbe\xe4\xdc\xff\xff\xdfz@\x12\xde\x14\xaaN\xcb\x93@\xebd\xa9;P\xbd|@>\xd5\x1b\x08\xcc\xf7\x92@vk\xf4J\xd2\xf3}@|^V;\x1aI\x93@\x14r\x8e\xe1\xdaT\x7f@tbtq\x06.}q\x01.'
p60
F40569670.184707485
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00H\x1d\xbfn\xd0+\x91@\xeeH7\x8bt\xe8\x80@\xe3\x83\xc0\xff\xff\x17\x90@\xad\xe0%\xccN0\x80@&\xabK\x00\x00\xc8\x8e@\xd5\xcdRf\'\x00\x81@"\x9d\xe2\xff\xffO\x8e@\xa4Q\x0f\x00\x00\xd0\x81@\xe6\x19\x0fp\xd0\xa3\x91@9\xc8\xab\xf2t\xe8\x80@C\x84\xf8\xff\xffS\x90@\xf8\xcf~e\'\x00\x81@\xcb\xabV\x00\x00\xb8\x8f@X=mf\'\x00\x81@\xfa\x95\xfb\xff\xff?\x8f@\xfa.\xf4\xff\xff\xcf\x81@)\xfa\xaf\xff\xff\x7f\x91@\xf0\xb2\x12\x00\x00\xe0z@\x9f\x90\xe5>]\x1a\x92@M\xfd\xce\xba5\xc3\x80@\x9a\xca\xe8\xff\xff\x8f\x90@\xe5\xa6I\xff\xff\xcf\x81@\xb74\x11\x00\x00\x18\x90@/\x17\x10\x00\x00\xd0\x81@\xc1=\xc3\xff\xff\xf7\x91@U<\xff\xff\xff\xdfz@\x96\xe0\x89\x81"5\x92@\xa3\x93}\xeb/\xb2\x7f@\x92\xbc\xa9\xed8\x84\x91@\x97P\x1e\xfd\xff\xcf\x81@\xfc\xcc\xff\x039\x0c\x91@V~\r\x00\x00\xd0\x81@\x92\x97\xc6\xff\xffo\x92@\xb1\xe8\xeb\xff\xff\xdfz@O\xc2\xbea\xa4^\x92@\x96\xd0\xbd<\x15\xef}@\x9f\xd0\xb8l\x99\x90\x92@\xcc\x99\x92H\xcb\x99\x80@\x0f\x0e\x1a\xb6\xc5\xfa\x91@\xb5\x83\x9c\xc6\xc0\xaa\x81@%"\xce\xff\xff\xe7\x92@c\x16\xf5\xff\xff\xdfz@<\xb5\xb8\xfd\xff\xab\x92@\x1d\x0b\x8a8\xb1\x7f|@\x10/N \x82\x06\x93@\x01\xa3\x0e5/m\x80@[\xd9\x1c\xe5\xa6r\x92@\xcd;js\xe8\xb5\x81@\x92"\xfd\xff\xff_\x93@+\xad\xf4\xff\xff\xdfz@\r\xb0\xbb\xb6FU\x93@\x10f\xc5%/\xbe|@\xe9p\xfa\xbb~\xab\x92@\xa9\x8c\xd8a\xcc_\x7f@"\xfd\xea\x0bx\xdf\x92@j\x04\x141"P\x81@+Y\x00\x00\x00\xd8\x93@H\xf4\xf2\xff\xff\xdfz@\xb5\x85\xd88\x03\xce\x93@K\xe4\x0e\x8c\x82\xbe|@\xdb+\x82&\xda\xf8\x92@:\xebp\x9fh\xf0}@\x85\x03\x11\xae\xc8J\x93@\x93\xd6\xce` O\x7f@tbtq\x06.}q\x01.'
p61
F40589540.106734045
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x02\xfc\xef\xd6\xa5,\x91@G4\xaf[\x99\xe8\x80@N1\xfe\xff\xff\x17\x90@\x01\xf9_\xccN0\x80@\xad\xb3\x00\x00\x00\xc8\x8e@`\x0e1f'\x00\x81@y\xc2\xff\xff\xffO\x8e@_\x15\x00\x00\x00\xd0\x81@\x03+\x00>\xa7\xa4\x91@\xaf\xbf\x15\xf8z\xe8\x80@\xfby\xff\xff\xffS\x90@\xb1e-f'\x00\x81@C-\x01\x00\x00\xb8\x8f@G\xab1f'\x00\x81@\xb9q\x00\x00\x00@\x8f@\x8b\xf1\xff\xff\xff\xcf\x81@_\x0f\xfe\xff\xff\x7f\x91@\x94\xc5\x00\x00\x00\xe0z@\xad\xfd\xb3\xbe\x8b\x1a\x92@\x83\xd0\xa8p\xb1\xbb\x80@e\xb1\xff\xff\xff\x8f\x90@\xc9j\xfc\xff\xff\xcf\x81@\r\x8c\x00\x00\x00\x18\x90@\xbdg\x00\x00\x00\xd0\x81@\x9fp\xfe\xff\xff\xf7\x91@\x03\x00\x00\x00\x00\xe0z@\xbafz1{'\x92@\x88\xd9<b*\x9a\x7f@X\xa5\x03\x88\x03\x85\x91@*~\xed\xff\xff\xcf\x81@\xf0 \xf0=\xaf\x0c\x91@S@\x00\x00\x00\xd0\x81@\xdc\xb1\xfe\xff\xffo\x92@\x8c\x9a\xff\xff\xff\xdfz@\xa8\x98\xc5Z\x82_\x92@\xb6\xa5\x1b\x16\x97\xf1}@\xdc6\x89\xd6\x80\x91\x92@\x8a\x820\xcd\x1c\x9c\x80@g\xc1\x8f\xa1)\xfb\x91@\x93\xafX\xfeK\xa5\x81@\x0f\x06\xff\xff\xff\xe7\x92@\x10\xc8\xff\xff\xff\xdfz@\xbf#\xf3\xff\xff\xab\x92@9U\xb83\xb1\x7f|@\x12~^\xd6\xb3\x07\x93@\xd3l\xb0\t\x8er\x80@O\xbb%\x84\xddr\x92@H\x88\xc6\x13`\xb6\x81@\xe5\xc0\xff\xff\xff_\x93@x\xb9\xff\xff\xff\xdfz@rE\xdezfT\x93@\x89\x91\xe1\x08\xd0\xbd|@'\xc2\x88\x84\xe3\xab\x92@\\~}6\xd7c\x7f@\xfd!\xb4\xc1\xbf\xe0\x92@'\x97x\xa8\xe0U\x81@\xa8\x02\x00\x00\x00\xd8\x93@\x1e\x9f\xff\xff\xff\xdfz@\xab\xa8\x89!%\xcf\x93@=\xb9L\xf4\xe6\xbe|@\x1a\xe8\xe5)a\xf8\x92@\x8b\xa4/T\xf1\xf1}@\xed\xab\xae#\x84I\x93@\x8b\x8c\x9aD\xbbS\x7f@tbtq\x06.}q\x01."
p62
F40568011.088213064
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00e\xfe\xb2| 2\x91@F\x00\xe1\xbf\xa3\xe9\x80@eb\x94\xff\xff\x17\x90@\x13\xb8\x87\xcbN0\x80@\x16\xa8\xf9\xff\xff\xc7\x8e@\x11\xb7\xefe'\x00\x81@\xeaU\x05\x00\x00P\x8e@\xc6\xc1\xf0\xff\xff\xcf\x81@\xcb\xeb<9n\xa8\x91@\xf5\x9e\x17\xdb*\xc1\x80@t\xeb\xcf\xff\xffS\x90@P\xd4ie'\x00\x81@\xa7\xad\x11\x00\x00\xb8\x8f@\xa2\x1e\x11f'\x00\x81@\x8f\xf83\x00\x00@\x8f@\x8f<\x00\x00\x00\xd0\x81@!%\x97\xff\xff\x7f\x91@\xaa\xdbC\x00\x00\xe0z@\xa30\x92\x8c\xf7\x1f\x92@\xbbQ\x1c?\xf1\xaa\x80@\xad\xa7\xfc\xff\xff\x8f\x90@\xe8,h\xff\xff\xcf\x81@:\xd2 \x00\x00\x18\x90@Q\xe9\x10\x00\x00\xd0\x81@p\xa0\xa6\xff\xff\xf7\x91@\xc1@\x0e\x00\x00\xe0z@\xad~\x85\xc5P\x17\x92@'\xa7\t\xc2\x1fw\x7f@\xc8\xa4@>\x98\x94\x91@o\xa4;\xfc\xff\xcf\x81@\xc4,\xb3\xc6i\x10\x91@\xc9\xc3\x07\x00\x00\xd0\x81@\xfb\x8a\xbd\xff\xffo\x92@\x95\xfa\xf7\xff\xff\xdfz@\x14V\x04v\xd3\\\x92@u\xa2Kc\x85\xef}@7G\xe3\x07\xed\x97\x92@~\xef\xf9\nw\xa4\x80@\x04pd\xed\xad\x0c\x92@W\xdd\xff\xff\xff\xcf\x81@'\x06\xd6\xff\xff\xe7\x92@\xa9E\xfc\xff\xff\xdfz@\x89(\xdc}\xdf\xaa\x92@\xe4\x02\xd1\x12H\x82|@C\xce^lX\x07\x93@\xbddNxxC\x80@\x1bU\x88\x0fO\x81\x92@N\x9c\xc8\x1b\x7f\x97\x81@{z\xe9\xff\xff_\x93@\xd5\xa7\xf8\xff\xff\xdfz@\xc7\xe7\xf8\xd9TN\x93@\x91\x7f\xcc\x17\xec\xba|@\xe9-e\xc8\x1b\xa6\x92@O\xcb\xce\x8b\xb3k\x7f@\xe0\x8e\xb1\x19\xf7\xf8\x92@N\xba\xb2\xe3\xc41\x81@\x0c1\x00\x00\x00\xd8\x93@\x15\xf8\xf3\xff\xff\xdfz@\x0e\xf6CE\x84\xc9\x93@V\x99;\xd7/&}@\xcb\xc6V\xd2\x02\xf5\x92@\xc1\xd64\xb0-\xfe}@\xf7@x\x05\xb6n\x93@l\x0e\xfa\xbd\x88@\x7f@tbtq\x06.}q\x01."
p63
F40395503.052227281
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00C\x1e\xf5W\xc3,\x91@g\xd7\x0f\xed\t\xe9\x80@\xd4\x01\x00\x00\x00\x18\x90@\x07\xb2b\xccN0\x80@\x0c\x15\x00\x00\x00\xc8\x8e@t91f\'\x00\x81@\xbaG\x00\x00\x00P\x8e@h\x88\xff\xff\xff\xcf\x81@\xed\x8cUQ\xc3\xa4\x91@\x92\xb1\xd0/\xba\xe8\x80@!\x0b\x00\x00\x00T\x90@%`1f\'\x00\x81@\xb5\xfa\xff\xff\xff\xb7\x8f@\x01r1f\'\x00\x81@s\'\x00\x00\x00@\x8f@\xfb\xd1\xff\xff\xff\xcf\x81@\xaa\xf8\xff\xff\xff\x7f\x91@\x8f\x06\x01\x00\x00\xe0z@\x9f\x9f}\xc2p\x1b\x92@k,\xe9\xba1\xc5\x80@\xd9\x01\x00\x00\x00\x90\x90@\xe3\xf3\xff\xff\xff\xcf\x81@2\x04\x00\x00\x00\x18\x90@\xa0\xef\xff\xff\xff\xcf\x81@m\xfd\xff\xff\xff\xf7\x91@/\x9f\x00\x00\x00\xe0z@\x03\xd5\xad\x14r6\x92@\x0e\x98\xc9y\xb3\xb6\x7f@\xab\x92\x8df\xb2\x84\x91@\x93\xff\xff\xff\xff\xcf\x81@*\xa4U\xfb#\x0c\x91@}\x00\x00\x00\x00\xd0\x81@p\xfa\xff\xff\xffo\x92@\x1f`\x00\x00\x00\xe0z@\x1e\xedf^\xb5`\x92@=\xd6l\x98t\xf5}@\x13\xa4\xab\x1f\xd6\x91\x92@\x0f\xb2\x07\x91\x15\x9e\x80@4\xa2\xb5\xd7_\xfb\x91@\x8ec\x18\x8bw\xac\x81@/\x04\x00\x00\x00\xe8\x92@LU\x00\x00\x00\xe0z@6\x04\x00\x00\x00\xac\x92@\xe2%\x9d3\xb1\x7f|@i\xb4\x93W\xfd\x07\x93@\xe8s}\xef#t\x80@\x9c\xbb_%Ks\x92@\x9f\x19\x03xF\xb5\x81@s\xff\xff\xff\xff_\x93@\r-\x00\x00\x00\xe0z@\t\xa8-\xeb\xedS\x93@\xb4n\x04\xc4\x90\xbd|@\xcf\xd0\xdbq\xd7\xac\x92@Q\x00\x07&{h\x7f@*\xbd`c\xc9\xe1\x92@\x92\xfe\xd4?\xa7W\x81@\x89\xfd\xff\xff\xff\xd7\x93@\xd82\x00\x00\x00\xe0z@\'\xa3-\xeb\xed\xcb\x93@\xc9r\x04\xc4\x90\xbd|@=\xd7t\x13"\xf8\x92@\x00$7\xc1\xb7\xf2}@\xb4\xa9\xf1\xee\x15I\x93@Haa5\x0bU\x7f@tbtq\x06.}q\x01.'
p64
F40596657.813794918
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xbc\x92\xf9P\x8c\xfe\x90@P\x92v\x94\xfd\xb7\x80@\x17Uf\xbf\xe4\x17\x90@\xc8X\r<n0\x80@\x90*t\x82\x8d\xc1\x8e@.\xa3r\xa6\x8e\xfc\x80@f\x1e\x00\x00\x00P\x8e@<\xa3\x00\x00\x00\xd0\x81@\xa3\xfa\xa5K\xb4p\x91@\x80\x93\x88~zi\x80@0\xfe\x01\x00\x00T\x90@\xee\x8f<f\'\x00\x81@\x98\xe9r\x82\x8d\xb1\x8f@w\xb8p\xa6\x8e\xfc\x80@&\xdd\xfd\xff\xff?\x8f@\xa3M\x00\x00\x00\xd0\x81@n2\x05\x00\x00\x80\x91@b\x9a\xfc\xff\xff\xdfz@\xf2*\x1a\x0c3\xeb\x91@\xcc\x90\x00\x89A\x81\x80@\xe5\x98\x00\x00\x00\x90\x90@b9\t\x00\x00\xd0\x81@\x8cJ\xfe\xff\xff\x17\x90@\x03/\xff\xff\xff\xcf\x81@\xa98\x04\x00\x00\xf8\x91@\xa7\n\xff\xff\xff\xdfz@vGw\x17]\xee\x91@\xa56\xbe\x04J\x01\x7f@\xccw\xe9\x86I{\x91@\x85\x08ztyg\x81@\xd1\xabA\x00\x00\x08\x91@j\x8e\xff\xff\xff\xcf\x81@\xddJ\x03\x00\x00p\x92@\x16S\x00\x00\x00\xe0z@\x9c#\t\x00\xeaR\x92@L"(\xfd\x0c\xfa}@\xd3-\x92@P^\x92@\x81x\x88dU0\x80@\x8b\xba\xff\xb2\xd0\xeb\x91@\xa94\x00\x00\x00\xd0\x81@j9\x02\x00\x00\xe8\x92@<&\x00\x00\x00\xe0z@Ei\x90\xf6\xa4\xa4\x92@Q\xa0a-p\x90|@`A/\xed\xe0\xc2\x92@\xd81\xd3\xc1\xd0\xb5\x80@E \xe69.f\x92@\xbb\x04\x01\xb1q\xad\x81@\xfc\xe8\x00\x00\x00`\x93@\x9e@\x00\x00\x00\xe0z@>\xac\xa8\n\x00$\x93@\xaan\xb2\x89\xfa\x81|@\xf4\x19d\x04j\xd6\x92@\xcdngS\xd6l\x7f@\xcc<\x95\xbe\x84\n\x93@\xf1\'\xc4\xa2B\x90\x81@\x0c\xff\xff\xff\xff\xd7\x93@\xe2f\x00\x00\x00\xe0z@\xba\xff\xbf\x91S\xd6\x93@\xae\xf3l\xf7~\xf5|@\x10OQL\x03\x81\x93@/Ej\x84\x06\x15\x7f@>\x00\xed\xc8*\x86\x93@1n\xca\xfe\x98\xa9\x80@tbtq\x06.}q\x01.'
p65
F39245492.451341942
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xef\x81e\xd6|-\x91@U\xcfd\x9b`\xea\x80@O\xe0\x9c\xfd\xff\x17\x90@\x00\xf1\xab\xc7N0\x80@9.\x05\x00\x00\xc8\x8e@o\xd6\xecd\'\x00\x81@\xd9\xeb\x03\x00\x00P\x8e@3%\xbe\xff\xff\xcf\x81@\xcf$\xe2Rx\xa5\x91@e\x1d\x00\x14>\xe5\x80@\x85C\xf2\xfe\xffS\x90@$\xfb\xa8a\'\x00\x81@X\x1b\x88\x00\x00\xb8\x8f@\x03\xaa\xade\'\x00\x81@\x16|\r\x01\x00@\x8f@vt\x00\x00\x00\xd0\x81@\x01e\x9f\xfd\xff\x7f\x91@N\xa6o\x01\x00\xe0z@c\xf4\x1e\xf1~\x1b\x92@\xc2\xd8<\xe6\xe1\xb9\x80@\xbcg\xdd\xff\xff\x8f\x90@|\xa8q\xfc\xff\xcf\x81@"\xe1\xb3\x00\x00\x18\x90@{\xf9e\x00\x00\xd0\x81@$\x9c\xfa\xfd\xff\xf7\x91@\xdd\x00@\x00\x00\xe0z@\xa9\x9b\xd8n[(\x92@\x1dev\x9dz\x96\x7f@\xb8\xach\x18\x98\x8b\x91@\xe8e\x1c\xea\xff\xcf\x81@\xb0\xcd\x1c\xf9\x8e\n\x91@\x17k0\x00\x00\xd0\x81@T\x18y\xfe\xffo\x92@y*\xc2\xff\xff\xdfz@&\x84@\x9a\xb6W\x92@>\x0b\x19\xa0`\xd9}@W\xe3\xe4\xc5D\x92\x92@\xdbz\x7f_\xd6\x96\x80@\x83Xg\xbc.\x04\x92@\xc1}\xb6\xc4\xcf\xbf\x81@\x84\x8e\x02\xff\xff\xe7\x92@\xd7c\xe0\xff\xff\xdfz@\x0c\xa4P\xf1\xff\xab\x92@\t;\xd0R\xb1\x7f|@ck\x02\xee&\x07\x93@\xd3\xba\x10\x9e\x10Y\x80@\xdc9\x8e\x8bN}\x92@\xea\x81\t\xbb~\xbb\x81@/j\x84\xff\xff_\x93@\x8e\xb2\xcc\xff\xff\xdfz@\x12\xd1\x07W\xecQ\x93@\x80\x10\xad\x19\xb6\xbc|@r\xdd=W\xc4\xa2\x92@?\xac\xfc\xbb\xeaO\x7f@\xdc^\xb8<\x8e\xe6\x92@\xf7\x16<B\xd0C\x81@\xd2\x89\x01\x00\x00\xd8\x93@}c\xb0\xff\xff\xdfz@>\xe3t\xb5\xf1\xcf\x93@\xae9\xe6\xb0\x00\xc0|@sEm\xe0\r\xf7\x92@py\xcfc;\xf6}@\xbc\x97\xb4kJR\x93@O"\xb6A\xf25\x7f@tbtq\x06.}q\x01.'
p66
F40527021.351430669
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00P\x07\xfe\x03\xec!\x91@%\x82\x1f\x974\xde\x80@P\xeap\x06\x00\x18\x90@\x8b\x180\xbcN0\x80@\xb4\xa8\xa8\xf9\xff\xc7\x8e@\x85\xd5F[\'\x00\x81@\nx\xfc\xff\xffO\x8e@\x9a\xd8\x05\x00\x00\xd0\x81@\xf8[-\xfb\xee\x98\x91@c\xe7+\xc3\x83\xb7\x80@\xb2\xaf\n\x00\x00T\x90@\xc4\xcecf\'\x00\x81@\xa6*\xa1\xf9\xff\xb7\x8f@M\xf5=[\'\x00\x81@\xa4-\xf1\xff\xff?\x8f@\xbc\xe4\x00\x00\x00\xd0\x81@\xb6\x0f\x19\x00\x00\x80\x91@sV\xed\xff\xff\xdfz@;\x87\xed\xec\x02\x0f\x92@\xa94\xe6\x9b\x07\x80\x80@ \x8f\x00\x00\x00\x90\x90@\x0e\x91%\x00\x00\xd0\x81@\xb4\xa3\xf6\xff\xff\x17\x90@\xccg\xfc\xff\xff\xcf\x81@A\xda\x14\x00\x00\xf8\x91@u\xc9\xf9\xff\xff\xdfz@T\x89C\xcdQ\x03\x92@\x03JL\'\xda \x7f@\x84\xb7\x0b3G\x8b\x91@g\xdc\xd6\xf4\xaa\xa9\x81@7\xff\x95`\x1a\x14\x91@=\xc0\xfe\xff\xff\xcf\x81@[\x91\x0f\x00\x00p\x92@\xe0\xde\xff\xff\xff\xdfz@]\x123\xa8\xd6b\x92@%\x9a:\xbc\xd0\xfd}@kB\xaa\x9c\xd2\x87\x92@\xe0y~\xe6y~\x80@^\xa6@Z\xcf\x0f\x92@\xb5l\x00\x00\x00\xd0\x81@\xef\xf0\t\x00\x00\xe8\x92@\x14U\xff\xff\xff\xdfz@\xf2\x110\xe4\xcf\xab\x92@\x18f\x81\x99\xa8\x80|@9\x00\xc67\x94"\x93@\x15\xb7$\xd7\xf9e\x80@\xa6S\xcfQ\xac\x83\x92@\xe7\x9a\x95\xa5\xbd\x8d\x81@\x878\x05\x00\x00`\x93@x\x1b\x00\x00\x00\xe0z@\x8b\xcc\xe7\x06\x9a=\x93@\xb9\x16\x8a \xd3\xb5|@\xb5\x11=)\xd2\xc4\x92@\x13\xd5b\xf2NT\x7f@s\xc1E\xde\xbf\x0b\x93@\x94\x84\t\xcc3\x94\x81@\xf4\x08\x00\x00\x00\xd8\x93@\xeb\xc9\x00\x00\x00\xe0z@>\x99hY\x9c\xbc\x93@h\x9b\xa2>z\xa5}@\x0e\xec\x91cX9\x93@:}A!=\xc1~@\x18\xd0U\xda\x9c\x97\x93@t\xa1\xe2d\x94\x17\x80@tbtq\x06.}q\x01.'
p67
F39843339.133033589
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xf6\x02\xd4=\xca,\x91@p\x10)\xd8\x15\xe9\x80@P\x02\x00\x00\x00\x18\x90@\xc6\xcfb\xccN0\x80@\xe8\xff\xff\xff\xff\xc7\x8e@Qj1f'\x00\x81@\r\xff\xff\xff\xffO\x8e@\x8d\x01\x00\x00\x00\xd0\x81@\xb3\xc8\xf33\xca\xa4\x91@\xdb\xdd\xe6`\xb3\xe8\x80@\xff\x01\x00\x00\x00T\x90@Dg1f'\x00\x81@Y\x00\x00\x00\x00\xb8\x8f@\xb5i1f'\x00\x81@\x9a\xff\xff\xff\xff?\x8f@\x9b\x00\x00\x00\x00\xd0\x81@\xc4\xff\xff\xff\xff\x7f\x91@\x8d\xfc\xff\xff\xff\xdfz@\x85\xfb\x8c\x10|\x1b\x92@\xfc\x1e\xf6\xd9e\xc5\x80@\x95\x01\x00\x00\x00\x90\x90@(\x00\x00\x00\x00\xd0\x81@\x0b\x00\x00\x00\x00\x18\x90@7\x00\x00\x00\x00\xd0\x81@\xc5\xff\xff\xff\xff\xf7\x91@\xe9\xfd\xff\xff\xff\xdfz@n\xa9s\xa3\x906\x92@&\x1f{~-\xb7\x7f@u\xad\xb2\x8d\xc5\x84\x91@\x02\x00\x00\x00\x00\xd0\x81@D\xe2p\xcf\x15\x0c\x91@\xfe\xff\xff\xff\xff\xcf\x81@\xd7\xff\xff\xff\xffo\x92@\xbe\xfe\xff\xff\xff\xdfz@\xc0/?\x8d\xe1`\x92@\xd9\x95\x00\x1c\x03\xf6}@\xef\xcc\xca\xce\xe3\x91\x92@\xd8\xd1shf\x9e\x80@\x87\xee\x1djw\xfb\x91@V\x94\xd1x\xb2\xac\x81@\xc4\xff\xff\xff\xff\xe7\x92@\xe5\xfe\xff\xff\xff\xdfz@\xef\xfc\xff\xff\xff\xab\x92@SX\x9e3\xb1\x7f|@\x9e\xce\x08\xdd\r\x08\x93@\xfd>\x02\xc7\x94t\x80@S\x08\xc6\x10es\x92@9m\xe0\xa3\x03\xb5\x81@\xfa\xff\xff\xff\xff_\x93@k\xff\xff\xff\xff\xdfz@\x99\xd2Q$\xd9S\x93@\x85b\xbbk\x88\xbd|@\xd6\xbf\xaea\xf8\xac\x92@P\x9c\xe3\x9f.i\x7f@Q\xc4\x9ed\x11\xe2\x92@Z\xda=p=X\x81@\x08\x00\x00\x00\x00\xd8\x93@V\xff\xff\xff\xff\xdfz@\xce\x0c\\$\xd9\xcb\x93@\xa1\x9e\xaeo\x88\xbd|@\x15\xc8\xbb\xd3\x16\xf8\x92@\x8f\x1ft\xb8\xdc\xf2}@\xf9\x8b3\xf0\xf7H\x93@#\xe0\x9b\xb1tU\x7f@tbtq\x06.}q\x01."
p68
F40596576.079581656
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00B\xf9-D\xa5,\x91@\xef@\xa2\x88\xf1\xe8\x80@\xb5\xa7\x97\x87\x00\x18\x90@\xeb\xce\x99\xafO0\x80@X\x16u\xce\xff\xc7\x8e@U\xa7\xd8\x85\'\x00\x81@\xaa\x0e\xba\x10\x00P\x8e@\xdf\x19\xec\x01\x00\xd0\x81@P\x14\x82X\xa3\xa4\x91@x.EM\xd3\xe8\x80@q\xac\x8b.\x00T\x90@c\xb0\xa1\x8f(\x00\x81@\xb7\x9f\x08\xb0\xff\xb7\x8f@\xe1i\xfeU\'\x00\x81@\xfc\xed\xc1\xd6\xff?\x8f@\x02\x89v\x07\x00\xd0\x81@\x9c\xe9~\x92\x00\x80\x91@\xdf\xf0!\xb9\xff\xdfz@V:n\xb7L\x1b\x92@\x10A\xb9\xc05\xc5\x80@\x12\x86"\x14\x00\x90\x90@\xe3U\x1d\x04\x01\xd0\x81@k\xd3}\xd7\xff\x17\x90@\x06\x14\xdc\xe5\xff\xcf\x81@t:rw\x00\xf8\x91@\x97G/\xf5\xff\xdfz@-<\xc4}t6\x92@\x10nf7=\xb7\x7f@Z\xab\x97e\x87\x84\x91@-\xc4XE\x05\xd0\x81@\x01\x8a\xd6\x9c?\x0c\x91@\xcb\x1a\x8e\xf0\xff\xcf\x81@\xf1\xe3\xbfa\x00p\x92@\x183\xdb\x14\x00\xe0z@\xca`\x9et\xeb`\x92@\xb1}\x8c\xb5&\xf6}@M<\x85\xc9\xaf\x91\x92@BY\x0c\x0b\'\x9e\x80@\xf5\xff\xb4\xab3\xfb\x91@\xb02\xe9Zo\xac\x81@\x00\xf1\x96G\x00\xe8\x92@l\x8a\xca\n\x00\xe0z@E\x1a/\xbe\x03\xac\x92@x\xc7\x0fE\xa9\x7f|@m;\xa2C\xda\x07\x93@}\x10\xf1\xa9gs\x80@\x1a\xab\xc5 \x12s\x92@\xf7\xa4,\x07}\xb5\x81@\xac\xa7\xf4\x14\x00`\x93@\xab\xbc\xa2\x0e\x00\xe0z@\xf9\xc6\x85;\xe2S\x93@\xa9D5\x00f\xbd|@o\xf6V\xe2\n\xad\x92@\xcb\xee\x1c\x131i\x7f@\xd9\x1a\xd8\xbcU\xe1\x92@\x8e\xb38a\xd8V\x81@FL\x8c\xff\xff\xd7\x93@\xb0\x01\x1c\x14\x00\xe0z@\xd8\x11@U\xec\xcb\x93@\x8d\x85\xb7\xbca\xbd|@\x0c2\xe8\xb8\x16\xf8\x92@\xfe\xbb>s\xb7\xf2}@\x07\x10k\x986I\x93@\xee\xbd\xf2\x1cpT\x7f@tbtq\x06.}q\x01.'
p69
F40597457.570357464
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x9d\xa0\xba\x87\xbd,\x91@\xe1\xdb \x17\x07\xe9\x80@q\xfe\xff\xff\xff\x17\x90@H\xf0b\xccN0\x80@\xee\xed\xff\xff\xff\xc7\x8e@B\x931f'\x00\x81@_\xc2\xff\xff\xffO\x8e@\xc1f\x00\x00\x00\xd0\x81@>\xb9G\x81\xbd\xa4\x91@{\x95_e\xb8\xe8\x80@p\xf6\xff\xff\xffS\x90@\x08r1f'\x00\x81@\x8e\x04\x00\x00\x00\xb8\x8f@\xacb1f'\x00\x81@\x1c\xde\xff\xff\xff?\x8f@\x8a'\x00\x00\x00\xd0\x81@M\x06\x00\x00\x00\x80\x91@b\x1e\xff\xff\xff\xdfz@[\x90\x08\xc2j\x1b\x92@\xff\xe1\xb3i-\xc5\x80@k\xfe\xff\xff\xff\x8f\x90@i\n\x00\x00\x00\xd0\x81@f\xfc\xff\xff\xff\x17\x90@\x14\x0e\x00\x00\x00\xd0\x81@6\x02\x00\x00\x00\xf8\x91@=w\xff\xff\xff\xdfz@\xff\xaci\x99v6\x92@>\xb9\xa1\x8d\xb4\xb6\x7f@\x96c%\xd1\xaf\x84\x91@_\x00\x00\x00\x00\xd0\x81@\xb6\t\xee/#\x0c\x91@\x99\xff\xff\xff\xff\xcf\x81@\xc9\x04\x00\x00\x00p\x92@l\xad\xff\xff\xff\xdfz@\xda>\x9b\x08\xb2`\x92@\xc3\xa4\xd4\xd8i\xf5}@Qbh\xc1\xce\x91\x92@\xa6\x93\x9f\xb0\x00\x9e\x80@g=\xe6\x11]\xfb\x91@\x86`T\x04u\xac\x81@g\xfc\xff\xff\xff\xe7\x92@\xb7\xb6\xff\xff\xff\xdfz@c\xfc\xff\xff\xff\xab\x92@-2\x9d3\xb1\x7f|@\xa5\xcf\xc1t\xf7\x07\x93@\x0b,@\xc1\x1ft\x80@\xae\xe35}Hs\x92@\x996\xa8\xc4=\xb5\x81@y\x00\x00\x00\x00`\x93@K\xd9\xff\xff\xff\xdfz@Z\xf5y\xe9\xf9S\x93@d\\\xf6\x9f\x95\xbd|@d\x86\xc9\x98\xda\xac\x92@\x97\xccx\x1b[h\x7f@Qj7c\xc8\xe1\x92@\xb0S/Z\xa6W\x81@\x1e\x02\x00\x00\x00\xd8\x93@Q\xd4\xff\xff\xff\xdfz@\x8c\xf9y\xe9\xf9\xcb\x93@\xe3X\xf6\x9f\x95\xbd|@>R.\x90(\xf8\x92@\xd3\x7fAv\xa2\xf2}@ \xd1\xe99\x15I\x93@\xee\t58\x10U\x7f@tbtq\x06.}q\x01."
p70
F40596656.272348732
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xde\xf69H\xc5,\x91@\xa4\x89\x94\xdb\x07\xe9\x80@-\x00\x00\x00\x00\x18\x90@\x19\xd4b\xccN0\x80@e\xff\xff\xff\xff\xc7\x8e@+k1f'\x00\x81@\xe1\xfd\xff\xff\xffO\x8e@\x8a\x03\x00\x00\x00\xd0\x81@\x0f\x91\x9dB\xc5\xa4\x91@R\x97J\x0e\xbc\xe8\x80@\xe1\xff\xff\xff\xffS\x90@\xc7i1f'\x00\x81@0\x00\x00\x00\x00\xb8\x8f@\x85i1f'\x00\x81@\xd9\xfe\xff\xff\xff?\x8f@\\\x01\x00\x00\x00\xd0\x81@/\x00\x00\x00\x00\x80\x91@;\xf8\xff\xff\xff\xdfz@\x8c\x7f\xa8or\x1b\x92@\xa55C\x080\xc5\x80@\x1b\x00\x00\x00\x00\x90\x90@[\x00\x00\x00\x00\xd0\x81@\xe4\xff\xff\xff\xff\x17\x90@|\x00\x00\x00\x00\xd0\x81@\r\x00\x00\x00\x00\xf8\x91@H\xfb\xff\xff\xff\xdfz@\xa9\xc3Q\xb6r6\x92@\x96)S\x19\xaf\xb6\x7f@\xd8\xe8\x17\xf8\xb0\x84\x91@\x02\x00\x00\x00\x00\xd0\x81@\xfc\xd8\x9dx)\x0c\x91@\x02\x00\x00\x00\x00\xd0\x81@%\x00\x00\x00\x00p\x92@)\xfd\xff\xff\xff\xdfz@#\x12\xcd?\xb2`\x92@SW\xe0\x8ej\xf5}@Sw\x95&\xd7\x91\x92@ \xa1q\xf5\x0b\x9e\x80@\x13\xf3$%^\xfb\x91@(8\xf7\xf9s\xac\x81@\xdc\xff\xff\xff\xff\xe7\x92@z\xfd\xff\xff\xff\xdfz@\x95\xff\xff\xff\xff\xab\x92@\xe3I\x9d3\xb1\x7f|@\x17\x98gZ\xff\x07\x93@*\xc4\xe9M%t\x80@M\xeb\xfa7Is\x92@\xb4_ \x8aO\xb5\x81@\x04\x00\x00\x00\x00`\x93@\xaa\xfe\xff\xff\xff\xdfz@N\x8f\xd5\xa8\xf3S\x93@\xe8\x97@\x1e\x93\xbd|@\xeba2m\xd7\xac\x92@\x9c\xf2\xdb\xf2fh\x7f@P\x0e\x8c\xf1\xc4\xe1\x92@\xcbA\xe9K\xa4W\x81@\x13\x00\x00\x00\x00\xd8\x93@}\xfe\xff\xff\xff\xdfz@\x8e\x8e\xd6\xa8\xf3\xcb\x93@\xe5\x9b\x94\x1e\x93\xbd|@2[i-%\xf8\x92@\xbf\xf0n\x97\xad\xf2}@qn\xd5\x86\x16I\x93@G\x18\x17A\nU\x7f@tbtq\x06.}q\x01."
p71
F40596655.733763389
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00i\x80\x824\x96)\x91@\xd1\xbc0\xd2\xb7\xe6\x80@K\xb5\xcc\xff\xff\x17\x90@\xcb\x1b\xe7\xcbN0\x80@\xe4d\xe8\xff\xff\xc7\x8e@\x15*\xffe\'\x00\x81@\x9cp\n\x00\x00P\x8e@\x06\xb6\xf1\xff\xff\xcf\x81@\xa3\x9c\x1b\xb1\xbf\xa1\x91@\xa7\x1e\x17\x1e\x16\xdc\x80@\xab\x8c\xe1\xff\xffS\x90@\xda\x89\xe0e\'\x00\x81@\x7f>\xf5\xff\xff\xb7\x8f@\xeb:\x0ef\'\x00\x81@D\x98"\x00\x00@\x8f@\x8f\x83\x03\x00\x00\xd0\x81@^\xff\xd0\xff\xff\x7f\x91@\xdb\x92\'\x00\x00\xe0z@\xf2\xc0\x0e\x9eK\x18\x92@\xf0\x868\x86\x80\xb4\x80@\xb8<\x03\x00\x00\x90\x90@k\xe5\xce\xff\xff\xcf\x81@\xd8S\x10\x00\x00\x18\x90@\xb5G\x06\x00\x00\xd0\x81@w\xb5\xd5\xff\xff\xf7\x91@\xec\xa3\t\x00\x00\xe0z@\x0c:\x0e\r\xf1\x1e\x92@Xd\xc0lp\x88\x7f@\xf0\xf4\x8d?D\x85\x91@\xc9>J\xfe\xff\xcf\x81@<\xbd\xe3+D\r\x91@~h\x00\x00\x00\xd0\x81@\xe2\xe2\xe3\xff\xffo\x92@\xfe\x1d\x01\x00\x00\xe0z@\xd5pl2id\x92@\xc5\xac\xa5J\xf2\x00~@\xfc"\xdf\xfc9\x90\x92@P\xc5&\xda\xa1\xa7\x80@:\x11\xdc\xfb\xce\xfa\x91@\x07\xd2\x9b\xc9\x9e\x9f\x81@A\xd0\xf1\xff\xff\xe7\x92@]\xc9\x00\x00\x00\xe0z@\xc8{\xfa\xfe\xff\xab\x92@\xa8&\xc35\xb1\x7f|@5\xa7\x94\x10\xc3\x08\x93@\xbc\xed\xf3\\\x91\x8b\x80@\x88\xb7\xd6zhq\x92@2\xd9\xc6\x91\xd7\xc5\x81@\xca*\xf2\xff\xff_\x93@;A\xfe\xff\xff\xdfz@\xd3\x80U\xd9\x1eO\x93@\x08\xf6\x08\xf8\xaf\xbb|@O\x11\x93\xc1\xeb\xad\x92@^\xb3\xda\xf7\x8d|\x7f@\xd8}\xa5w\x8b\xe1\x92@Gm\xa8\x8f\x14o\x81@\xc9\x01\x00\x00\x00\xd8\x93@L\x97\xfb\xff\xff\xdfz@\xe7C\xb9\x00\x00\xd8\x93@\xce\xbdk\xadL\xe8|@FE\x83\x91\x82\xf5\x92@9)\xac\xdfL\xfb}@W\xea+\xce*C\x93@\xd7(9"\xfcq\x7f@tbtq\x06.}q\x01.'
p72
F40497811.598725997
sS'(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\xdf\x10\xa6H\xa7/\x91@\xa4O\x0cN\x07\xeb\x80@\xd6\x80\x8a\xfe\xff\x17\x90@2\xf2\xad\xc9N0\x80@B\x139\x00\x00\xc8\x8e@\xae\'\x81e\'\x00\x81@\x8c\xe7\xff\xff\xffO\x8e@\x8d\xb7\xd9\xff\xff\xcf\x81@Rb\xcc\x81\xf5\xa6\x91@\x13\x91Cdz\xcd\x80@\x82\x03w\xff\xffS\x90@\x8ew7c\'\x00\x81@\x96\xc8\x98\x00\x00\xb8\x8f@\xbe\xad\x00f\'\x00\x81@\xc4k\x9d\x00\x00@\x8f@\x81T\xf4\xff\xff\xcf\x81@E]\x85\xfe\xff\x7f\x91@-&\xde\x00\x00\xe0z@\xdf\x10\x14\x02C\x1d\x92@8\xf4\xb1\x17\xda\xa3\x80@y\x8b\xe3\xff\xff\x8f\x90@\x16\xc8\x8f\xfd\xff\xcf\x81@\x13Ux\x00\x00\x18\x90@H\x96@\x00\x00\xd0\x81@\x08\xbe\xc7\xfe\xff\xf7\x91@\xf6\x021\x00\x00\xe0z@\xe1;W\xff\xfe\x14\x92@\xffh\x08\xe4\xd5h\x7f@\x88\n\xf5\xcc\xaa\x83\x91@pj\xa7>M\xc8\x81@\x05\x90\xf2\xda\xaa\x0b\x91@\x99W"\x00\x00\xd0\x81@\xf1b\n\xff\xffo\x92@\xa2%\xdd\xff\xff\xdfz@6\x13\xfes\xc2[\x92@\xda\x1a\xc0p\x9b\xe4}@\xd1\x1c\x0c\x88\xed\x95\x92@}\xbd\xff\xfb\x0e\xa9\x80@\xa4\xad\xba\xc5\xaa\xfb\x91@\x1d\x81\xf5\xff\xff\xcf\x81@\xf9\x9dW\xff\xff\xe7\x92@K3\xf0\xff\xff\xdfz@\x01\x03\x9f\xf9\xff\xab\x92@Q^\xc7@\xb1\x7f|@o\xcf\xdb\x9a\xb5\x05\x93@\xbb\xf6\xde\xbf\x90M\x80@/\xab\xd7\xc2&q\x92@,\xa7\xe1\xe8\x87\x9c\x81@\'/\xbe\xff\xff_\x93@n\x1e\xe3\xff\xff\xdfz@\xb2\xf6\x97\xdb\xa7H\x93@\xd8MI+\xd7\xb7|@\x8a\xf0\xd7\xf0\x95\xa0\x92@\xc7\xde\xf2\x95\x0bq\x7f@F\x9fG\xa4<\xf5\x92@\x99\xd03j_;\x81@\xd5\xc0\x00\x00\x00\xd8\x93@-\xeb\xd5\xff\xff\xdfz@X\xf2\\k\xe8\xbc\x93@QQ\xcf##2}@x^{t\xb3\xf7\x92@9\xa4\x9c\x96\x84&~@\xc2\x03)\x8a\x9f\x8b\x93@\xaa\xd5\xc8\xf8z\xf3~@tbtq\x06.}q\x01.'
p73
F40315502.156431913
sS"(cnumpy.core.multiarray\n_reconstruct\nq\x01(cnumpy\nndarray\nq\x02(K\x00tU\x01btRq\x03(K\x01(K@tcnumpy\ndtype\nq\x04(U\x02f8K\x00K\x01tRq\x05(K\x03U\x01<NNNJ\xff\xff\xff\xffJ\xff\xff\xff\xffK\x00tbI00\nT\x00\x02\x00\x00\x9e\xa9\x0cY\xf0(\x91@\xd8+X&\xf6\xe3\x80@\xe9+^\x1e\x00\x18\x90@\xea\xd9\x03\xc9N0\x80@O\xa3\x04\xff\xff\xc7\x8e@\xb3\xe3\xb7g'\x00\x81@\xa6\xb6?\x00\x00P\x8e@\x0e\xbd;\x00\x00\xd0\x81@D\x0boi\xf9\x9c\x91@\xa5\x9f\x07U\xee\xa3\x80@\xae\xef\xad\x1b\x00T\x90@\x94m\x12d'\x00\x81@9)\x0c\xfe\xff\xb7\x8f@\xc8\xf3Hf'\x00\x81@e\xd1z\xfe\xff?\x8f@\xdf1%\x00\x00\xd0\x81@}\xa0^\x04\x00\x80\x91@\n\x93\xac\xfd\xff\xdfz@\x87o\xcaD\xc8\x14\x92@\xc6\x0ecaQ\x91\x80@\x9e\xca\xce4\x00\x90\x90@5Ue\x07\x00\xd0\x81@\xde\xe2\xb8\xfe\xff\x17\x90@\xe8\x02:\xff\xff\xcf\x81@t\xec\x99\x03\x00\xf8\x91@\x9c\x05\x9a\xff\xff\xdfz@\xac\xd5\xfb\xc7#\n\x92@\xa1\x07\xf2G\x80D\x7f@w\x00-\xd9K\x88\x91@\x9b\x8f\xeef\xef\xcd\x81@I\x95\xca\xa7\x0c\x10\x91@D\xc9\x8f\xff\xff\xcf\x81@\x0bP\xe0\x02\x00p\x92@\xf09\x8e\x00\x00\xe0z@\xbc\xaf\xa9\xb1\xc3Y\x92@\xc6\xc03:Q\xdd}@H\x97\x8e-\x18\x8e\x92@\x1b&\x1fN\x04\xa6\x80@-\x1a\xcf\xeb\x8a\x00\x92@\r\xe5#\x00\x00\xd0\x81@\xe7\x9b\x05\x02\x00\xe8\x92@\x93\xf4I\x00\x00\xe0z@K\xf0n\x13\x00\xac\x92@\xd7\x16\xb7\x0b\xb1\x7f|@\x0c\xa6\xf0\xb1\x85\x16\x93@\x89\xdb\x18\x18\xcd_\x80@z\xb7\xdd\x9c\xb8w\x92@\xb3\xa1=\xfe\xe2\xb1\x81@\xf9\xc9\xb5\x00\x00`\x93@\xe8\xb7j\x00\x00\xe0z@\x1e'\xd2\x99\xf1B\x93@\x19\x1f5\x01\xce\xb1|@{\xc1\xa1L\xbd\xb9\x92@~\xd5\x17Ei\x89\x7f@\xf0yyv\xb7\x08\x93@g\xe8\xc9#\x9ec\x81@Q\xd6\xfc\xff\xff\xd7\x93@\xcb5\x95\x00\x00\xe0z@\xbes\xdd*V\xb1\x93@\xfe\xa4\x92\xce\xb2n}@\t\x85m\nL \x93@i\xe3\xefM\xf6\x81~@\xd1\xdd\xbdF\x9e\xa6\x93@:\xd2\x84\xebkM\x7f@tbtq\x06.}q\x01."
p74
F40142609.988931015
s.
